Policy Optimization for Unknown Systems using Differentiable Model Predictive Control

Model-based policy optimization often struggles with inaccurate system dynamics models, leading to suboptimal closed-loop performance. This challenge is especially evident in Model Predictive Control (MPC) policies, which rely on the model for real-time trajectory planning and optimization. We introduce a novel policy optimization framework for MPC-based policies combining differentiable optimization with zeroth-order optimization. Our method combines model-based and model-free gradient estimation approaches, achieving faster transient performance compared to fully data-driven approaches while maintaining convergence guarantees, even under model uncertainty. We demonstrate the effectiveness of the proposed approach on a nonlinear control task involving a 12-dimensional quadcopter model.

==> Figures/Quadcopter/cost/cost_bl25.dat <==
0.000000 2521.021463
1.000000 1348.271813
2.000000 1304.307595
3.000000 1298.760071
4.000000 1291.161459
5.000000 1284.104571
6.000000 1276.899877
7.000000 1270.732694
8.000000 1265.895607
9.000000 1261.897164
10.000000 1257.750489
11.000000 1253.582582
12.000000 1250.358192
13.000000 1247.316757
14.000000 1244.366637
15.000000 1240.393004
16.000000 1235.563789
17.000000 1232.846206
18.000000 1229.975472
19.000000 1224.676329
20.000000 1221.260434
21.000000 1218.014350
22.000000 1215.771943
23.000000 1213.493407
24.000000 1208.029841
25.000000 1206.070832
26.000000 1203.333537
27.000000 1201.476448
28.000000 1199.738372
29.000000 1197.748892
30.000000 1195.943446
31.000000 1192.601255
32.000000 1182.622397
33.000000 1179.761975
34.000000 1178.115692
35.000000 1174.166024
36.000000 1172.617121
37.000000 1169.105966
38.000000 1167.590416
39.000000 1165.808868
40.000000 1162.563033
41.000000 1161.342152
42.000000 1159.321473
43.000000 1157.553256
44.000000 1155.045132
45.000000 1153.174083
46.000000 1151.984852
47.000000 1150.792636
48.000000 1149.646804
49.000000 1148.437632
50.000000 1146.059711
51.000000 1144.393571
52.000000 1143.014974
53.000000 1141.914157
54.000000 1138.915975
55.000000 1137.740999
56.000000 1136.669780
57.000000 1132.948442
58.000000 1131.170407
59.000000 1130.073047
60.000000 1128.988957
61.000000 1126.120504
62.000000 1123.776691
63.000000 1122.720028
64.000000 1121.672274
65.000000 1119.942885
66.000000 1118.872421
67.000000 1117.631644
68.000000 1115.495852
69.000000 1113.524801
70.000000 1112.452880
71.000000 1111.237237
72.000000 1109.636258
73.000000 1108.422294
74.000000 1107.347478
75.000000 1105.660169
76.000000 1103.684239
77.000000 1102.525509
78.000000 1101.404530
79.000000 1099.701294
80.000000 1097.889322
81.000000 1095.429042
82.000000 1091.807959
83.000000 1090.326209
84.000000 1089.630113
85.000000 1086.659570
86.000000 1089.544326
87.000000 1095.748071
88.000000 1086.433837
89.000000 1085.421372
90.000000 1088.739088
91.000000 1099.042468
92.000000 1097.981294
93.000000 1095.699969
94.000000 1093.479264
95.000000 1094.346296
96.000000 1095.913492
97.000000 1097.126582
98.000000 1092.171231
99.000000 1092.039861
100.000000 1092.255220
101.000000 1089.796867
102.000000 1093.586112
103.000000 1094.127225
104.000000 1094.736462
105.000000 1092.318022
106.000000 1090.878950
107.000000 1093.252276
108.000000 1092.915036
109.000000 1089.499269
110.000000 1093.623475
111.000000 1090.207034
112.000000 1090.146335
113.000000 1090.581870
114.000000 1088.387584
115.000000 1092.138571
116.000000 1083.394877
117.000000 1127.501074
118.000000 1180.792971
119.000000 1219.734602
120.000000 1221.305690
121.000000 1217.884702
122.000000 1080.747948
123.000000 1084.968522
124.000000 1087.793501
125.000000 1088.049292
126.000000 1088.114160
127.000000 1088.128211
128.000000 1087.882940
129.000000 1090.659349
130.000000 1095.523096
131.000000 1094.480384
132.000000 1092.331980
133.000000 1092.819762
134.000000 1091.472226
135.000000 1090.212548
136.000000 1087.858525
137.000000 1086.716125
138.000000 1088.182761
139.000000 1086.211951
140.000000 1086.650764
141.000000 1087.738227
142.000000 1087.507050
143.000000 1094.406825
144.000000 1134.044620
145.000000 1131.617164
146.000000 1131.514595
147.000000 1131.536009
148.000000 1131.291479
149.000000 1131.106716
150.000000 1130.686061
151.000000 1130.825526
152.000000 1129.593385
153.000000 1129.679210
154.000000 1129.663658
155.000000 1129.317230
156.000000 1128.631498
157.000000 1128.318642
158.000000 1128.090832
159.000000 1128.044495
160.000000 1127.218542
161.000000 1127.130462
162.000000 1126.242331
163.000000 1126.206795
164.000000 1125.831179
165.000000 1125.692867
166.000000 1125.638529
167.000000 1125.570086
168.000000 1125.229375
169.000000 1124.409901
170.000000 1124.288412
171.000000 1122.093572
172.000000 1121.257220
173.000000 1121.101340
174.000000 1120.738748
175.000000 1119.865496
176.000000 1119.671094
177.000000 1119.433912
178.000000 1119.179429
179.000000 1118.859043
180.000000 1116.940933
181.000000 1116.805830
182.000000 1115.956827
183.000000 1115.529071
184.000000 1115.143160
185.000000 1114.906739
186.000000 1113.827481
187.000000 1113.000014
188.000000 1112.773171
189.000000 1112.485270
190.000000 1112.241001
191.000000 1111.737933
192.000000 1111.338804
193.000000 1110.300144
194.000000 1109.937996
195.000000 1109.287262
196.000000 1108.972243
197.000000 1108.308979
198.000000 1108.012609
199.000000 1107.492868
200.000000 1106.644199
201.000000 1106.178862
202.000000 1105.884518
203.000000 1105.496940
204.000000 1104.983140
205.000000 1104.682702
206.000000 1104.393008
207.000000 1103.665538
208.000000 1103.211455
209.000000 1102.864023
210.000000 1102.465706
211.000000 1101.894051
212.000000 1101.361870
213.000000 1100.970722
214.000000 1100.644824
215.000000 1099.903796
216.000000 1099.582918
217.000000 1099.154269
218.000000 1098.309829
219.000000 1097.965924
220.000000 1097.553157
221.000000 1097.022323
222.000000 1096.647857
223.000000 1096.310842
224.000000 1095.867032
225.000000 1095.489852
226.000000 1095.133408
227.000000 1094.794710
228.000000 1093.699222
229.000000 1092.515568
230.000000 1090.724997
231.000000 1093.368078
232.000000 1092.157169
233.000000 1091.371028
234.000000 1092.343406
235.000000 1090.413201
236.000000 1090.987560
237.000000 1089.124959
238.000000 1087.708759
239.000000 1087.619870
240.000000 1087.604130
241.000000 1086.769037
242.000000 1087.313850
243.000000 1087.700961
244.000000 1088.194020
245.000000 1086.925315
246.000000 1087.003027
247.000000 1089.611047
248.000000 1090.202501
249.000000 1088.604879
250.000000 1087.870799
251.000000 1089.098739
252.000000 1087.750868
253.000000 1086.952773
254.000000 1088.844965
255.000000 1089.885201
256.000000 1089.056021
257.000000 1087.527585
258.000000 1087.352654
259.000000 1086.173430
260.000000 1086.754058
261.000000 1087.038748
262.000000 1085.740158
263.000000 1085.304619
264.000000 1083.999871
265.000000 1083.959985
266.000000 1083.343329
267.000000 1082.701656
268.000000 1082.016698
269.000000 1081.061405
270.000000 1081.747468
271.000000 1081.045635
272.000000 1081.605430
273.000000 1082.061433
274.000000 1081.560878
275.000000 1080.619323
276.000000 1081.300342
277.000000 1080.669981
278.000000 1080.906998
279.000000 1080.107060
280.000000 1080.374409
281.000000 1081.162431
282.000000 1087.587288
283.000000 1086.534368
284.000000 1094.640577
285.000000 1093.362623
286.000000 1086.922294
287.000000 1088.051384
288.000000 1088.137634
289.000000 1087.194255
290.000000 1086.366135
291.000000 1086.458614
292.000000 1087.884327
293.000000 1085.674769
294.000000 1085.197652
295.000000 1084.961131
296.000000 1084.406831
297.000000 1083.631165
298.000000 1083.830021
299.000000 1085.091431


==> Figures/Quadcopter/cost/cost_bl5.dat <==
0.000000 2521.021463
1.000000 1348.271813
2.000000 1298.925515
3.000000 1296.407532
4.000000 1292.690118
5.000000 1288.958396
6.000000 1283.430429
7.000000 1277.691396
8.000000 1274.913161
9.000000 1272.079275
10.000000 1269.361726
11.000000 1266.418255
12.000000 1264.415956
13.000000 1262.795778
14.000000 1261.340851
15.000000 1257.863929
16.000000 1253.329712
17.000000 1251.899799
18.000000 1250.001721
19.000000 1244.358345
20.000000 1241.887093
21.000000 1239.596590
22.000000 1238.711695
23.000000 1237.703971
24.000000 1231.835828
25.000000 1231.126522
26.000000 1228.465371
27.000000 1227.715744
28.000000 1226.980483
29.000000 1225.561372
30.000000 1224.851066
31.000000 1221.462943
32.000000 1208.194577
33.000000 1206.052792
34.000000 1205.423251
35.000000 1201.124092
36.000000 1200.451826
37.000000 1196.559815
38.000000 1195.856750
39.000000 1195.067853
40.000000 1192.195341
41.000000 1191.840879
42.000000 1190.537890
43.000000 1189.375620
44.000000 1186.821993
45.000000 1185.408946
46.000000 1185.035611
47.000000 1184.689900
48.000000 1184.354767
49.000000 1183.967161
50.000000 1182.292799
51.000000 1181.487383
52.000000 1180.269470
53.000000 1179.758055
54.000000 1177.462082
55.000000 1176.895828
56.000000 1176.598076
57.000000 1171.839141
58.000000 1170.687128
59.000000 1170.317103
60.000000 1170.068754
61.000000 1167.040349
62.000000 1164.759948
63.000000 1164.573552
64.000000 1164.369423
65.000000 1163.701080
66.000000 1163.382175
67.000000 1162.781558
68.000000 1160.914172
69.000000 1158.945662
70.000000 1158.737835
71.000000 1158.155429
72.000000 1156.161093
73.000000 1155.622569
74.000000 1155.417367
75.000000 1154.774457
76.000000 1152.979118
77.000000 1152.551235
78.000000 1152.406414
79.000000 1150.968247
80.000000 1149.944362
81.000000 1147.643567
82.000000 1147.458608
83.000000 1145.483636
84.000000 1144.776348
85.000000 1143.941058
86.000000 1143.675227
87.000000 1143.535996
88.000000 1142.767721
89.000000 1141.248349
90.000000 1140.925432
91.000000 1140.668924
92.000000 1140.219260
93.000000 1140.085013
94.000000 1139.861357
95.000000 1139.747562
96.000000 1139.378872
97.000000 1139.234343
98.000000 1138.949367
99.000000 1138.452082
100.000000 1136.212079
101.000000 1135.863714
102.000000 1135.738356
103.000000 1135.604274
104.000000 1135.163986
105.000000 1134.668004
106.000000 1134.422397
107.000000 1134.166564
108.000000 1133.789080
109.000000 1132.519811
110.000000 1132.422730
111.000000 1131.216418
112.000000 1130.408780
113.000000 1130.223625
114.000000 1130.120831
115.000000 1129.557746
116.000000 1128.131347
117.000000 1120.534315
118.000000 1119.696975
119.000000 1119.555748
120.000000 1118.162615
121.000000 1118.125284
122.000000 1117.107584
123.000000 1116.032234
124.000000 1115.389524
125.000000 1114.455413
126.000000 1114.087875
127.000000 1113.969059
128.000000 1113.038578
129.000000 1112.310803
130.000000 1107.938260
131.000000 1107.420797
132.000000 1107.363736
133.000000 1107.248983
134.000000 1107.165707
135.000000 1106.472334
136.000000 1106.392714
137.000000 1105.408516
138.000000 1105.011939
139.000000 1104.943593
140.000000 1104.587865
141.000000 1104.515749
142.000000 1104.217594
143.000000 1103.846398
144.000000 1101.961078
145.000000 1101.875339
146.000000 1101.786620
147.000000 1101.475570
148.000000 1101.103389
149.000000 1100.928099
150.000000 1100.526171
151.000000 1100.254763
152.000000 1098.805745
153.000000 1098.697090
154.000000 1098.487049
155.000000 1098.198067
156.000000 1097.058299
157.000000 1098.168063
158.000000 1097.801734
159.000000 1097.575285
160.000000 1096.365366
161.000000 1094.669295
162.000000 1097.146368
163.000000 1095.915906
164.000000 1081.188680
165.000000 1079.341735
166.000000 1079.393484
167.000000 1081.637574
168.000000 1082.394938
169.000000 1085.504654
170.000000 1081.588073
171.000000 1117.081949
172.000000 1228.834083
173.000000 1142.997730
174.000000 1119.127228
175.000000 1101.577057
176.000000 1097.859477
177.000000 1091.666227
178.000000 1094.402906
179.000000 1092.775770
180.000000 1093.852253
181.000000 1093.078879
182.000000 1087.652851
183.000000 1093.875566
184.000000 1089.203988
185.000000 1087.884126
186.000000 1088.085197
187.000000 1089.719351
188.000000 1090.779540
189.000000 1091.832633
190.000000 1093.061865
191.000000 1091.375883
192.000000 1092.338422
193.000000 1090.699744
194.000000 1085.696946
195.000000 1080.980630
196.000000 1080.908352
197.000000 1081.344247
198.000000 1081.150884
199.000000 1082.118740
200.000000 1082.080078
201.000000 1084.194385
202.000000 1084.928923
203.000000 1081.323466
204.000000 1081.189602
205.000000 1080.009972
206.000000 1080.138634
207.000000 1080.907798
208.000000 1080.357339
209.000000 1080.513174
210.000000 1079.988323
211.000000 1079.528124
212.000000 1080.110990
213.000000 1080.259955
214.000000 1080.575504
215.000000 1080.958571
216.000000 1081.453065
217.000000 1081.728061
218.000000 1081.855708
219.000000 1082.084859
220.000000 1083.932754
221.000000 1083.921400
222.000000 1084.036672
223.000000 1084.602149
224.000000 1084.899471
225.000000 1085.404069
226.000000 1085.886567
227.000000 1085.918246
228.000000 1086.871658
229.000000 1087.579156
230.000000 1087.539716
231.000000 1089.093479
232.000000 1089.272347
233.000000 1089.070679
234.000000 1088.920114
235.000000 1088.796907
236.000000 1088.636890
237.000000 1093.120004
238.000000 1092.714673
239.000000 1089.557821
240.000000 1089.304796
241.000000 1088.822147
242.000000 1088.585692
243.000000 1085.833007
244.000000 1086.236529
245.000000 1086.576725
246.000000 1085.904612
247.000000 1081.685156
248.000000 1080.620026
249.000000 1080.012195
250.000000 1080.464548
251.000000 1080.425955
252.000000 1081.453442
253.000000 1081.948546
254.000000 1087.512776
255.000000 1084.087534
256.000000 1083.691325
257.000000 1082.307174
258.000000 1081.690500
259.000000 1081.868061
260.000000 1081.927903
261.000000 1082.156530
262.000000 1081.870987
263.000000 1082.374292
264.000000 1082.278397
265.000000 1083.325693
266.000000 1084.333807
267.000000 1084.618144
268.000000 1084.947838
269.000000 1086.347041
270.000000 1086.754926
271.000000 1086.162467
272.000000 1086.140379
273.000000 1088.490151
274.000000 1088.233510
275.000000 1087.890653
276.000000 1090.801182
277.000000 1089.417809
278.000000 1089.191699
279.000000 1085.223703
280.000000 1085.062008
281.000000 1085.310371
282.000000 1084.585991
283.000000 1085.099107
284.000000 1084.744294
285.000000 1084.646110
286.000000 1087.986882
287.000000 1087.482729
288.000000 1086.257075
289.000000 1086.454940
290.000000 1086.646120
291.000000 1085.707759
292.000000 1085.963948
293.000000 1085.381955
294.000000 1083.604170
295.000000 1083.630857
296.000000 1083.317058
297.000000 1083.455098
298.000000 1084.078351
299.000000 1084.072936


==> Figures/Quadcopter/cost/cost_bl75.dat <==
0.000000 2521.021463
1.000000 1348.271813
2.000000 1298.107424
3.000000 1293.576449
4.000000 1291.367973
5.000000 1289.370968
6.000000 1285.376574
7.000000 1280.194452
8.000000 1278.129777
9.000000 1275.988235
10.000000 1274.209580
11.000000 1271.822245
12.000000 1270.582051
13.000000 1269.915030
14.000000 1269.237799
15.000000 1265.762248
16.000000 1261.602592
17.000000 1260.724491
18.000000 1259.138418
19.000000 1253.417266
20.000000 1251.372160
21.000000 1249.700735
22.000000 1249.295597
23.000000 1248.733100
24.000000 1242.765830
25.000000 1242.487939
26.000000 1239.508656
27.000000 1239.287986
28.000000 1239.008423
29.000000 1237.734636
30.000000 1237.501977
31.000000 1233.990465
32.000000 1219.213846
33.000000 1217.658118
34.000000 1217.373020
35.000000 1213.000225
36.000000 1212.553634
37.000000 1208.299225
38.000000 1207.723637
39.000000 1207.355167
40.000000 1204.924365
41.000000 1204.808347
42.000000 1203.839828
43.000000 1202.885891
44.000000 1200.239723
45.000000 1198.891754
46.000000 1198.780375
47.000000 1198.599766
48.000000 1198.503764
49.000000 1198.388326
50.000000 1197.185660
51.000000 1196.596356
52.000000 1195.196934
53.000000 1194.730788
54.000000 1193.042128
55.000000 1192.402394
56.000000 1192.327930
57.000000 1187.183206
58.000000 1186.245513
59.000000 1185.962438
60.000000 1185.897101
61.000000 1182.749076
62.000000 1180.473024
63.000000 1180.423370
64.000000 1180.361022
65.000000 1180.094369
66.000000 1179.935750
67.000000 1179.491231
68.000000 1177.881625
69.000000 1175.972124
70.000000 1175.924558
71.000000 1175.541282
72.000000 1173.145078
73.000000 1172.618719
74.000000 1172.521576
75.000000 1172.314474
76.000000 1170.739820
77.000000 1170.283754
78.000000 1170.260436
79.000000 1168.887952
80.000000 1168.296069
81.000000 1166.646409
82.000000 1166.570775
83.000000 1164.283280
84.000000 1163.342332
85.000000 1162.465539
86.000000 1162.217377
87.000000 1162.183403
88.000000 1161.766230
89.000000 1160.356045
90.000000 1160.146781
91.000000 1160.097042
92.000000 1159.822685
93.000000 1159.674559
94.000000 1159.373480
95.000000 1159.351223
96.000000 1159.221984
97.000000 1159.180120
98.000000 1158.972218
99.000000 1158.577819
100.000000 1155.984132
101.000000 1155.677967
102.000000 1155.655562
103.000000 1155.581311
104.000000 1155.065867
105.000000 1154.789318
106.000000 1154.705501
107.000000 1154.375946
108.000000 1154.028932
109.000000 1153.215399
110.000000 1153.211169
111.000000 1152.211254
112.000000 1151.608634
113.000000 1151.399838
114.000000 1151.342441
115.000000 1150.775474
116.000000 1149.409139
117.000000 1142.834620
118.000000 1141.852561
119.000000 1141.806535
120.000000 1140.835852
121.000000 1140.842072
122.000000 1140.393522
123.000000 1140.022455
124.000000 1138.888512
125.000000 1137.867327
126.000000 1137.486964
127.000000 1137.454564
128.000000 1136.612280
129.000000 1136.391760
130.000000 1131.928073
131.000000 1131.490087
132.000000 1131.494093
133.000000 1131.373582
134.000000 1131.298737
135.000000 1130.912087
136.000000 1130.842834
137.000000 1130.093586
138.000000 1128.977798
139.000000 1128.984837
140.000000 1128.805532
141.000000 1128.803219
142.000000 1128.583859
143.000000 1128.472108
144.000000 1125.908545
145.000000 1125.451598
146.000000 1125.429626
147.000000 1125.272262
148.000000 1124.790153
149.000000 1124.456516
150.000000 1123.740594
151.000000 1123.748952
152.000000 1121.778590
153.000000 1121.749632
154.000000 1121.617257
155.000000 1121.012003
156.000000 1119.980231
157.000000 1119.462271
158.000000 1119.105393
159.000000 1119.067064
160.000000 1118.067000
161.000000 1117.977093
162.000000 1117.023266
163.000000 1117.030120
164.000000 1116.691800
165.000000 1116.388619
166.000000 1116.397318
167.000000 1116.383226
168.000000 1116.228550
169.000000 1115.167253
170.000000 1115.100449
171.000000 1112.812011
172.000000 1111.250512
173.000000 1111.255472
174.000000 1110.720818
175.000000 1109.964152
176.000000 1109.563618
177.000000 1109.426028
178.000000 1109.188245
179.000000 1108.809611
180.000000 1106.516692
181.000000 1106.518621
182.000000 1105.689727
183.000000 1104.543715
184.000000 1104.401986
185.000000 1104.323932
186.000000 1103.364546
187.000000 1102.318152
188.000000 1102.313415
189.000000 1102.230075
190.000000 1102.224657
191.000000 1101.812577
192.000000 1101.590014
193.000000 1100.566601
194.000000 1100.346461
195.000000 1099.568480
196.000000 1099.481156
197.000000 1099.165803
198.000000 1099.135577
199.000000 1099.002125
200.000000 1101.301462
201.000000 1101.099741
202.000000 1101.086364
203.000000 1101.038910
204.000000 1100.734344
205.000000 1100.686314
206.000000 1100.670854
207.000000 1100.065100
208.000000 1099.832113
209.000000 1099.728666
210.000000 1099.688652
211.000000 1099.321152
212.000000 1098.940364
213.000000 1098.897488
214.000000 1098.655588
215.000000 1101.017948
216.000000 1100.968744
217.000000 1100.940050
218.000000 1100.198180
219.000000 1100.168298
220.000000 1100.071702
221.000000 1099.478708
222.000000 1099.319520
223.000000 1099.294571
224.000000 1099.118062
225.000000 1099.012270
226.000000 1098.934458
227.000000 1098.888582
228.000000 1097.448106
229.000000 1097.410336
230.000000 1097.070828
231.000000 1098.883857
232.000000 1098.543208
233.000000 1098.307953
234.000000 1098.247440
235.000000 1098.170660
236.000000 1098.079610
237.000000 1096.384769
238.000000 1096.189902
239.000000 1095.822349
240.000000 1095.778617
241.000000 1095.868019
242.000000 1095.964527
243.000000 1095.808733
244.000000 1096.688574
245.000000 1096.588174
246.000000 1095.661303
247.000000 1094.396644
248.000000 1092.484484
249.000000 1092.366939
250.000000 1087.783110
251.000000 1087.605065
252.000000 1087.569363
253.000000 1089.323303
254.000000 1090.594714
255.000000 1090.449571
256.000000 1090.409840
257.000000 1090.303523
258.000000 1089.543334
259.000000 1089.626205
260.000000 1089.492869
261.000000 1089.387233
262.000000 1089.312112
263.000000 1089.238147
264.000000 1089.213235
265.000000 1089.078080
266.000000 1088.931078
267.000000 1088.797999
268.000000 1088.638624
269.000000 1088.869045
270.000000 1088.362887
271.000000 1088.842775
272.000000 1088.765451
273.000000 1089.420814
274.000000 1089.301552
275.000000 1089.266500
276.000000 1089.123203
277.000000 1089.129933
278.000000 1089.219079
279.000000 1089.125938
280.000000 1089.067171
281.000000 1088.943716
282.000000 1088.038080
283.000000 1087.853611
284.000000 1087.602439
285.000000 1087.513911
286.000000 1085.033057
287.000000 1084.978678
288.000000 1084.922153
289.000000 1084.961152
290.000000 1084.906984
291.000000 1085.204162
292.000000 1092.350971
293.000000 1092.403633
294.000000 1092.462143
295.000000 1092.500111
296.000000 1092.512743
297.000000 1092.416177
298.000000 1092.460747
299.000000 1090.139875


==> Figures/Quadcopter/cost/cost_mb.dat <==
0.000000 2521.021463
1.000000 1348.271813
2.000000 1314.076431
3.000000 1301.308360
4.000000 1289.977366
5.000000 1280.402756
6.000000 1271.371055
7.000000 1263.353421
8.000000 1255.266139
9.000000 1247.583589
10.000000 1240.293884
11.000000 1233.681453
12.000000 1227.459556
13.000000 1221.134528
14.000000 1215.129277
15.000000 1209.066381
16.000000 1202.937572
17.000000 1197.271303
18.000000 1191.605107
19.000000 1185.964702
20.000000 1180.585494
21.000000 1175.292611
22.000000 1170.136015
23.000000 1165.225904
24.000000 1160.341337
25.000000 1155.405861
26.000000 1150.552259
27.000000 1145.581481
28.000000 1140.392171
29.000000 1134.641893
30.000000 1129.114752
31.000000 1123.219310
32.000000 1117.298316
33.000000 1111.867146
34.000000 1106.276626
35.000000 1100.471315
36.000000 1094.372791
37.000000 1107.214055
38.000000 1116.546972
39.000000 1111.418373
40.000000 1104.790344
41.000000 1099.173408
42.000000 1094.765436
43.000000 1101.312535
44.000000 1096.307296
45.000000 1091.009025
46.000000 1094.159298
47.000000 1088.851076
48.000000 1160.967606
49.000000 1245.122581
50.000000 1282.790731
51.000000 1857.930657
52.000000 1250.356012
53.000000 1269.109441
54.000000 1327.023263
55.000000 1409.035644
56.000000 1273.042790
57.000000 1298.057089
58.000000 1248.620624
59.000000 1320.214482
60.000000 1292.855096
61.000000 1263.645694
62.000000 1251.054311
63.000000 1291.209839
64.000000 1258.820535
65.000000 1252.113538
66.000000 1247.644097
67.000000 1281.221736
68.000000 1255.457483
69.000000 1270.075660
70.000000 1247.977510
71.000000 1265.737190
72.000000 1249.289025
73.000000 1272.882630
74.000000 2708.356300
75.000000 1268.002216
76.000000 2545.272387
77.000000 1240.557223
78.000000 1598.435396
79.000000 1137.174713
80.000000 1465.221490
81.000000 1094.309014
82.000000 1247.510135
83.000000 1224.049226
84.000000 1322.035095
85.000000 1174.504288
86.000000 1218.283971
87.000000 1153.313777
88.000000 1248.961668
89.000000 1246.933601
90.000000 1241.038973
91.000000 1246.626932
92.000000 1265.944067
93.000000 1295.829336
94.000000 2335.141422
95.000000 1284.725486
96.000000 1262.116030
97.000000 1281.565466
98.000000 1571.436351
99.000000 1294.411819
100.000000 1284.135398
101.000000 1627.635611
102.000000 1268.483913
103.000000 1311.742483
104.000000 1262.441933
105.000000 1123.793453
106.000000 1247.619821
107.000000 1261.855624
108.000000 1297.462354
109.000000 1264.131822
110.000000 1281.240868
111.000000 1250.414190
112.000000 1275.748610
113.000000 1312.742165
114.000000 1966.771258
115.000000 1306.424734
116.000000 1420.884255
117.000000 1287.480243
118.000000 1247.234104
119.000000 1775.972032
120.000000 1271.485014
121.000000 1501.411056
122.000000 1249.693904
123.000000 1393.199477
124.000000 1204.837300
125.000000 1328.129281
126.000000 1139.894145
127.000000 1190.810448
128.000000 1249.842143
129.000000 1251.342245
130.000000 1275.915077
131.000000 1137.580160
132.000000 1503.766289
133.000000 1105.000627
134.000000 1248.618349
135.000000 1257.527288
136.000000 1282.076961
137.000000 1267.324578
138.000000 1310.835377
139.000000 1264.966063
140.000000 1249.309065
141.000000 1258.206348
142.000000 1249.283641
143.000000 1281.192678
144.000000 1262.549162
145.000000 1629.582665
146.000000 1193.073743
147.000000 1520.719214
148.000000 1126.729391
149.000000 1462.846225
150.000000 1105.574465
151.000000 1256.732400
152.000000 1229.131439
153.000000 1250.692201
154.000000 1248.837772
155.000000 1234.278472
156.000000 1247.333771
157.000000 1252.874260
158.000000 1268.181813
159.000000 1113.235381
160.000000 1256.285685
161.000000 1266.105065
162.000000 1289.105990
163.000000 1319.369265
164.000000 2608.052401
165.000000 1292.462679
166.000000 2484.435988
167.000000 1250.907848
168.000000 2293.382264
169.000000 1164.908271
170.000000 2049.103756
171.000000 1124.395893
172.000000 1262.154273
173.000000 1265.708802
174.000000 1274.320633
175.000000 1261.274946
176.000000 1243.046784
177.000000 1257.674733
178.000000 1250.112964
179.000000 1247.878948
180.000000 1247.080355
181.000000 1265.335449
182.000000 1276.891594
183.000000 1303.145843
184.000000 1284.137926
185.000000 1272.843416
186.000000 2298.709145
187.000000 1190.434325
188.000000 2054.499768
189.000000 1135.499695
190.000000 1863.062481
191.000000 1121.549625
192.000000 1260.181825
193.000000 1261.524997
194.000000 1271.334287
195.000000 1247.702442
196.000000 1256.102261
197.000000 1242.726403
198.000000 1241.982693
199.000000 1243.079897
200.000000 1233.752241
201.000000 1240.096391
202.000000 1227.453079
203.000000 1227.162873
204.000000 1212.648184
205.000000 1224.571831
206.000000 1241.334808
207.000000 1246.184576
208.000000 1251.497356
209.000000 1248.134301
210.000000 1256.179625
211.000000 1108.966148
212.000000 1251.012668
213.000000 1241.829769
214.000000 1230.205262
215.000000 1229.473349
216.000000 1226.407075
217.000000 1215.931648
218.000000 1248.159189
219.000000 1230.446033
220.000000 1235.133198
221.000000 1236.897021
222.000000 1246.280546
223.000000 1249.307257
224.000000 1249.870960
225.000000 1248.087405
226.000000 1255.124529
227.000000 1137.070704
228.000000 1242.926865
229.000000 1182.667967
230.000000 1235.846638
231.000000 1185.950267
232.000000 1229.694924
233.000000 1192.287245
234.000000 1225.801271
235.000000 1167.246684
236.000000 1222.226962
237.000000 1153.700094
238.000000 1235.496601
239.000000 1221.020100
240.000000 1245.258678
241.000000 1231.491622
242.000000 1153.959821
243.000000 1234.255149
244.000000 1176.506215
245.000000 1242.408732
246.000000 1246.142596
247.000000 1251.166773
248.000000 1260.631942
249.000000 1273.667548
250.000000 1268.287005
251.000000 1356.748547
252.000000 1263.597306
253.000000 1374.878426
254.000000 1143.019075
255.000000 1274.157831
256.000000 1130.263013
257.000000 1276.071043
258.000000 1125.617000
259.000000 1265.563242
260.000000 1120.047569
261.000000 1264.384931
262.000000 1258.807902
263.000000 1249.204927
264.000000 1257.353218
265.000000 1250.767468
266.000000 1256.148803
267.000000 1255.513559
268.000000 1304.871917
269.000000 1280.389686
270.000000 1284.322775
271.000000 1378.419843
272.000000 1258.074326
273.000000 1511.613709
274.000000 1235.963470
275.000000 1460.263860
276.000000 1222.433775
277.000000 1444.298771
278.000000 1212.137805
279.000000 1427.064127
280.000000 1195.752341
281.000000 1441.541150
282.000000 1186.175163
283.000000 1427.785605
284.000000 1177.597960
285.000000 1417.344342
286.000000 1165.359384
287.000000 1427.029464
288.000000 1157.923396
289.000000 1407.545579
290.000000 1147.320728
291.000000 1438.026603
292.000000 1138.705034
293.000000 1399.734123
294.000000 1140.703416
295.000000 1278.781336
296.000000 1132.341584
297.000000 1273.841794
298.000000 1126.278669
299.000000 1261.213166


==> Figures/Quadcopter/cost/cost_zo.dat <==
0.000000 2521.021463
1.000000 1275.266956
2.000000 1274.422673
3.000000 1274.318452
4.000000 1274.002528
5.000000 1273.888766
6.000000 1271.956613
7.000000 1268.996857
8.000000 1268.301561
9.000000 1266.387452
10.000000 1265.790084
11.000000 1265.666928
12.000000 1265.386647
13.000000 1265.375121
14.000000 1265.367282
15.000000 1264.212087
16.000000 1261.869205
17.000000 1261.818114
18.000000 1261.436632
19.000000 1259.615557
20.000000 1259.505248
21.000000 1259.442670
22.000000 1259.357253
23.000000 1259.337642
24.000000 1254.881788
25.000000 1254.868728
26.000000 1253.763198
27.000000 1253.763186
28.000000 1253.240493
29.000000 1252.805477
30.000000 1252.791437
31.000000 1252.107195
32.000000 1245.935727
33.000000 1244.372952
34.000000 1244.123731
35.000000 1240.712217
36.000000 1240.367530
37.000000 1238.318366
38.000000 1238.249162
39.000000 1238.213138
40.000000 1236.757050
41.000000 1236.728199
42.000000 1236.353032
43.000000 1235.545757
44.000000 1234.083370
45.000000 1232.559444
46.000000 1232.557756
47.000000 1232.555767
48.000000 1232.510138
49.000000 1232.323718
50.000000 1231.785164
51.000000 1231.485477
52.000000 1230.958793
53.000000 1230.637574
54.000000 1229.946372
55.000000 1229.918258
56.000000 1229.915241
57.000000 1227.095488
58.000000 1226.825777
59.000000 1226.823344
60.000000 1226.757610
61.000000 1225.280352
62.000000 1223.859684
63.000000 1223.817951
64.000000 1223.815181
65.000000 1223.811620
66.000000 1223.708975
67.000000 1223.706150
68.000000 1222.999016
69.000000 1222.556161
70.000000 1222.533389
71.000000 1222.516548
72.000000 1220.939991
73.000000 1220.659862
74.000000 1220.621572
75.000000 1220.242594
76.000000 1219.803395
77.000000 1219.490435
78.000000 1219.373434
79.000000 1218.236688
80.000000 1217.948644
81.000000 1217.697553
82.000000 1217.593887
83.000000 1216.858849
84.000000 1216.393222
85.000000 1215.904219
86.000000 1215.902869
87.000000 1215.893348
88.000000 1215.391000
89.000000 1214.349947
90.000000 1214.301430
91.000000 1214.096149
92.000000 1213.994237
93.000000 1213.991906
94.000000 1213.991906
95.000000 1213.932443
96.000000 1213.753604
97.000000 1213.680492
98.000000 1213.626676
99.000000 1212.874477
100.000000 1211.367555
101.000000 1211.352484
102.000000 1211.334267
103.000000 1211.165306
104.000000 1210.954287
105.000000 1210.880685
106.000000 1210.850421
107.000000 1210.817361
108.000000 1210.499339
109.000000 1209.829582
110.000000 1209.802397
111.000000 1209.536053
112.000000 1209.366284
113.000000 1209.299182
114.000000 1209.296886
115.000000 1209.148673
116.000000 1208.672966
117.000000 1204.780457
118.000000 1203.967421
119.000000 1203.966786
120.000000 1203.713715
121.000000 1203.713656
122.000000 1202.954333
123.000000 1202.373567
124.000000 1202.197600
125.000000 1202.141991
126.000000 1201.974944
127.000000 1201.950835
128.000000 1201.706682
129.000000 1201.489548
130.000000 1199.920144
131.000000 1199.615230
132.000000 1199.611225
133.000000 1199.610066
134.000000 1199.605003
135.000000 1199.446323
136.000000 1199.436561
137.000000 1198.998851
138.000000 1198.965284
139.000000 1198.919762
140.000000 1198.897684
141.000000 1198.814180
142.000000 1198.714494
143.000000 1198.550819
144.000000 1197.788421
145.000000 1197.788300
146.000000 1197.788177
147.000000 1197.787266
148.000000 1197.765052
149.000000 1197.684974
150.000000 1197.600557
151.000000 1197.369409
152.000000 1196.841271
153.000000 1196.800917
154.000000 1196.793937
155.000000 1196.753501
156.000000 1196.438285
157.000000 1196.436082
158.000000 1196.120432
159.000000 1196.046399
160.000000 1195.790136
161.000000 1195.606718
162.000000 1195.220403
163.000000 1195.218936
164.000000 1195.123923
165.000000 1195.083059
166.000000 1195.059963
167.000000 1195.058547
168.000000 1194.845630
169.000000 1194.553192
170.000000 1194.331702
171.000000 1193.261391
172.000000 1192.691894
173.000000 1192.600346
174.000000 1192.361551
175.000000 1191.958668
176.000000 1191.893933
177.000000 1191.849520
178.000000 1191.686967
179.000000 1191.432276
180.000000 1190.349666
181.000000 1190.112151
182.000000 1189.959742
183.000000 1189.903367
184.000000 1189.730137
185.000000 1189.667995
186.000000 1189.428669
187.000000 1189.404919
188.000000 1189.403462
189.000000 1189.366866
190.000000 1189.366354
191.000000 1189.319786
192.000000 1189.277419
193.000000 1188.800580
194.000000 1188.759947
195.000000 1188.504372
196.000000 1188.485251
197.000000 1188.227938
198.000000 1188.194098
199.000000 1188.045356
200.000000 1187.230316
201.000000 1187.167448
202.000000 1187.125407
203.000000 1187.081291
204.000000 1186.961596
205.000000 1186.939641
206.000000 1186.925139
207.000000 1186.362247
208.000000 1186.360747
209.000000 1186.344143
210.000000 1186.323498
211.000000 1186.095123
212.000000 1185.649456
213.000000 1185.584896
214.000000 1185.557950
215.000000 1185.517316
216.000000 1185.512259
217.000000 1185.498058
218.000000 1185.374349
219.000000 1185.122858
220.000000 1185.121327
221.000000 1184.991208
222.000000 1184.976944
223.000000 1184.954706
224.000000 1184.770726
225.000000 1184.764069
226.000000 1184.694689
227.000000 1184.679121
228.000000 1184.446829
229.000000 1184.443194
230.000000 1184.349906
231.000000 1184.281261
232.000000 1184.268772
233.000000 1184.100276
234.000000 1184.076701
235.000000 1183.948090
236.000000 1183.933869
237.000000 1182.993436
238.000000 1182.968468
239.000000 1182.278089
240.000000 1182.203390
241.000000 1182.200897
242.000000 1182.195133
243.000000 1182.003937
244.000000 1181.928396
245.000000 1181.884021
246.000000 1181.559050
247.000000 1181.198040
248.000000 1181.187150
249.000000 1181.180072
250.000000 1180.475059
251.000000 1180.427507
252.000000 1180.423336
253.000000 1180.152001
254.000000 1179.518343
255.000000 1179.242778
256.000000 1179.242283
257.000000 1178.733671
258.000000 1178.669126
259.000000 1178.666547
260.000000 1178.665311
261.000000 1178.531503
262.000000 1178.490771
263.000000 1178.484899
264.000000 1178.431939
265.000000 1177.771802
266.000000 1177.324375
267.000000 1176.870263
268.000000 1176.866108
269.000000 1176.759299
270.000000 1176.741790
271.000000 1176.741653
272.000000 1176.668677
273.000000 1176.306373
274.000000 1176.223969
275.000000 1176.223965
276.000000 1176.152521
277.000000 1175.937532
278.000000 1175.864179
279.000000 1175.748261
280.000000 1175.652739
281.000000 1175.644128
282.000000 1174.871290
283.000000 1174.802846
284.000000 1174.377019
285.000000 1174.318169
286.000000 1174.144288
287.000000 1174.109178
288.000000 1174.093413
289.000000 1173.891422
290.000000 1173.888756
291.000000 1173.838157
292.000000 1173.435150
293.000000 1173.398557
294.000000 1173.287474
295.000000 1173.252242
296.000000 1173.090244
297.000000 1172.971608
298.000000 1172.970745
299.000000 1172.840986


==> Figures/Quadcopter/cst/cst_bl25.dat <==
0.000000 1.130259
1.000000 0.003386
2.000000 0.000000
3.000000 0.000000
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000000
28.000000 0.000000
29.000000 0.000000
30.000000 0.000000
31.000000 0.000000
32.000000 0.000000
33.000000 0.000000
34.000000 0.000000
35.000000 0.000000
36.000000 0.000000
37.000000 0.000000
38.000000 0.000000
39.000000 0.000000
40.000000 0.000000
41.000000 0.000000
42.000000 0.000000
43.000000 0.000000
44.000000 0.000000
45.000000 0.000000
46.000000 0.000000
47.000000 0.000000
48.000000 0.000000
49.000000 0.000000
50.000000 0.000000
51.000000 0.000000
52.000000 0.000000
53.000000 0.000000
54.000000 0.000000
55.000000 0.000000
56.000000 0.000000
57.000000 0.000000
58.000000 0.000000
59.000000 0.000000
60.000000 0.000000
61.000000 0.000000
62.000000 0.000000
63.000000 0.000000
64.000000 0.000000
65.000000 0.000000
66.000000 0.000000
67.000000 0.000000
68.000000 0.000000
69.000000 0.000000
70.000000 0.000000
71.000000 0.000000
72.000000 0.000000
73.000000 0.000000
74.000000 0.000000
75.000000 0.000000
76.000000 0.000000
77.000000 0.000000
78.000000 0.000000
79.000000 0.000000
80.000000 0.000000
81.000000 0.000280
82.000000 0.002689
83.000000 0.003434
84.000000 0.003576
85.000000 0.008511
86.000000 0.008452
87.000000 0.008332
88.000000 0.020632
89.000000 0.018369
90.000000 0.013136
91.000000 0.000000
92.000000 0.000000
93.000000 0.000320
94.000000 0.001530
95.000000 0.004320
96.000000 0.001335
97.000000 0.004249
98.000000 0.004994
99.000000 0.002676
100.000000 0.002513
101.000000 0.006411
102.000000 0.003188
103.000000 0.002609
104.000000 0.001995
105.000000 0.003001
106.000000 0.005883
107.000000 0.003118
108.000000 0.002874
109.000000 0.006867
110.000000 0.004074
111.000000 0.017709
112.000000 0.012477
113.000000 0.003282
114.000000 0.007088
115.000000 0.006975
116.000000 0.021627
117.000000 0.062162
118.000000 0.073699
119.000000 0.083932
120.000000 0.077048
121.000000 0.084486
122.000000 0.033241
123.000000 0.019375
124.000000 0.011330
125.000000 0.008540
126.000000 0.008555
127.000000 0.005308
128.000000 0.007969
129.000000 0.003672
130.000000 0.000898
131.000000 0.001220
132.000000 0.002633
133.000000 0.002090
134.000000 0.002916
135.000000 0.004206
136.000000 0.005801
137.000000 0.007577
138.000000 0.007259
139.000000 0.011807
140.000000 0.008081
141.000000 0.011873
142.000000 0.015200
143.000000 0.016070
144.000000 0.000000
145.000000 0.000000
146.000000 0.000000
147.000000 0.000000
148.000000 0.000000
149.000000 0.000000
150.000000 0.000000
151.000000 0.000000
152.000000 0.000000
153.000000 0.000000
154.000000 0.000000
155.000000 0.000000
156.000000 0.000000
157.000000 0.000000
158.000000 0.000000
159.000000 0.000000
160.000000 0.000000
161.000000 0.000000
162.000000 0.000000
163.000000 0.000000
164.000000 0.000000
165.000000 0.000000
166.000000 0.000000
167.000000 0.000000
168.000000 0.000000
169.000000 0.000000
170.000000 0.000000
171.000000 0.000000
172.000000 0.000000
173.000000 0.000000
174.000000 0.000000
175.000000 0.000000
176.000000 0.000000
177.000000 0.000000
178.000000 0.000000
179.000000 0.000000
180.000000 0.000000
181.000000 0.000000
182.000000 0.000000
183.000000 0.000000
184.000000 0.000000
185.000000 0.000000
186.000000 0.000000
187.000000 0.000000
188.000000 0.000000
189.000000 0.000000
190.000000 0.000000
191.000000 0.000000
192.000000 0.000000
193.000000 0.000000
194.000000 0.000000
195.000000 0.000000
196.000000 0.000000
197.000000 0.000000
198.000000 0.000000
199.000000 0.000000
200.000000 0.000000
201.000000 0.000000
202.000000 0.000000
203.000000 0.000000
204.000000 0.000000
205.000000 0.000000
206.000000 0.000000
207.000000 0.000000
208.000000 0.000000
209.000000 0.000000
210.000000 0.000000
211.000000 0.000000
212.000000 0.000000
213.000000 0.000000
214.000000 0.000000
215.000000 0.000000
216.000000 0.000000
217.000000 0.000000
218.000000 0.000000
219.000000 0.000000
220.000000 0.000000
221.000000 0.000000
222.000000 0.000000
223.000000 0.000000
224.000000 0.000000
225.000000 0.000000
226.000000 0.000000
227.000000 0.000208
228.000000 0.001257
229.000000 0.001455
230.000000 0.002888
231.000000 0.000546
232.000000 0.001435
233.000000 0.002031
234.000000 0.001100
235.000000 0.002312
236.000000 0.001786
237.000000 0.002764
238.000000 0.003648
239.000000 0.003684
240.000000 0.003630
241.000000 0.004221
242.000000 0.003979
243.000000 0.003508
244.000000 0.002835
245.000000 0.003843
246.000000 0.003905
247.000000 0.002107
248.000000 0.001547
249.000000 0.002891
250.000000 0.003759
251.000000 0.002540
252.000000 0.003696
253.000000 0.004899
254.000000 0.003001
255.000000 0.001972
256.000000 0.002596
257.000000 0.003033
258.000000 0.003121
259.000000 0.004180
260.000000 0.003778
261.000000 0.003133
262.000000 0.004113
263.000000 0.004466
264.000000 0.005794
265.000000 0.006214
266.000000 0.006731
267.000000 0.007334
268.000000 0.007729
269.000000 0.010753
270.000000 0.008137
271.000000 0.008919
272.000000 0.008093
273.000000 0.008695
274.000000 0.008861
275.000000 0.012083
276.000000 0.009406
277.000000 0.012862
278.000000 0.012259
279.000000 0.012198
280.000000 0.012572
281.000000 0.009254
282.000000 0.009845
283.000000 0.009239
284.000000 0.000856
285.000000 0.001672
286.000000 0.006502
287.000000 0.004412
288.000000 0.004217
289.000000 0.004810
290.000000 0.005189
291.000000 0.005247
292.000000 0.005197
293.000000 0.005935
294.000000 0.005996
295.000000 0.005346
296.000000 0.006418
297.000000 0.007134
298.000000 0.007148
299.000000 0.008068


==> Figures/Quadcopter/cst/cst_bl5.dat <==
0.000000 1.130259
1.000000 0.003386
2.000000 0.000000
3.000000 0.000000
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000000
28.000000 0.000000
29.000000 0.000000
30.000000 0.000000
31.000000 0.000000
32.000000 0.000000
33.000000 0.000000
34.000000 0.000000
35.000000 0.000000
36.000000 0.000000
37.000000 0.000000
38.000000 0.000000
39.000000 0.000000
40.000000 0.000000
41.000000 0.000000
42.000000 0.000000
43.000000 0.000000
44.000000 0.000000
45.000000 0.000000
46.000000 0.000000
47.000000 0.000000
48.000000 0.000000
49.000000 0.000000
50.000000 0.000000
51.000000 0.000000
52.000000 0.000000
53.000000 0.000000
54.000000 0.000000
55.000000 0.000000
56.000000 0.000000
57.000000 0.000000
58.000000 0.000000
59.000000 0.000000
60.000000 0.000000
61.000000 0.000000
62.000000 0.000000
63.000000 0.000000
64.000000 0.000000
65.000000 0.000000
66.000000 0.000000
67.000000 0.000000
68.000000 0.000000
69.000000 0.000000
70.000000 0.000000
71.000000 0.000000
72.000000 0.000000
73.000000 0.000000
74.000000 0.000000
75.000000 0.000000
76.000000 0.000000
77.000000 0.000000
78.000000 0.000000
79.000000 0.000000
80.000000 0.000000
81.000000 0.000000
82.000000 0.000000
83.000000 0.000000
84.000000 0.000000
85.000000 0.000000
86.000000 0.000000
87.000000 0.000000
88.000000 0.000000
89.000000 0.000000
90.000000 0.000000
91.000000 0.000000
92.000000 0.000000
93.000000 0.000000
94.000000 0.000000
95.000000 0.000000
96.000000 0.000000
97.000000 0.000000
98.000000 0.000000
99.000000 0.000000
100.000000 0.000000
101.000000 0.000000
102.000000 0.000000
103.000000 0.000000
104.000000 0.000000
105.000000 0.000000
106.000000 0.000000
107.000000 0.000000
108.000000 0.000000
109.000000 0.000000
110.000000 0.000000
111.000000 0.000000
112.000000 0.000000
113.000000 0.000000
114.000000 0.000000
115.000000 0.000000
116.000000 0.000000
117.000000 0.000000
118.000000 0.000000
119.000000 0.000000
120.000000 0.000000
121.000000 0.000000
122.000000 0.000000
123.000000 0.000000
124.000000 0.000000
125.000000 0.000000
126.000000 0.000000
127.000000 0.000000
128.000000 0.000000
129.000000 0.000000
130.000000 0.000000
131.000000 0.000000
132.000000 0.000000
133.000000 0.000000
134.000000 0.000000
135.000000 0.000000
136.000000 0.000000
137.000000 0.000000
138.000000 0.000000
139.000000 0.000000
140.000000 0.000000
141.000000 0.000000
142.000000 0.000000
143.000000 0.000000
144.000000 0.000000
145.000000 0.000000
146.000000 0.000000
147.000000 0.000000
148.000000 0.000000
149.000000 0.000000
150.000000 0.000000
151.000000 0.000000
152.000000 0.000000
153.000000 0.000000
154.000000 0.000000
155.000000 0.000000
156.000000 0.000680
157.000000 0.000000
158.000000 0.000000
159.000000 0.000000
160.000000 0.000859
161.000000 0.001548
162.000000 0.000508
163.000000 0.001422
164.000000 0.034335
165.000000 0.031195
166.000000 0.032328
167.000000 0.036285
168.000000 0.035900
169.000000 0.028786
170.000000 0.028995
171.000000 0.026452
172.000000 0.085133
173.000000 0.064985
174.000000 0.058218
175.000000 0.013256
176.000000 0.007280
177.000000 0.010711
178.000000 0.010445
179.000000 0.009541
180.000000 0.030107
181.000000 0.030422
182.000000 0.031047
183.000000 0.046827
184.000000 0.044137
185.000000 0.040148
186.000000 0.036639
187.000000 0.038751
188.000000 0.041988
189.000000 0.043763
190.000000 0.041765
191.000000 0.043587
192.000000 0.045880
193.000000 0.045612
194.000000 0.040385
195.000000 0.034232
196.000000 0.034726
197.000000 0.035098
198.000000 0.034133
199.000000 0.036643
200.000000 0.040108
201.000000 0.043446
202.000000 0.042043
203.000000 0.039541
204.000000 0.041651
205.000000 0.037252
206.000000 0.037423
207.000000 0.036956
208.000000 0.035661
209.000000 0.037037
210.000000 0.033608
211.000000 0.033568
212.000000 0.034098
213.000000 0.033344
214.000000 0.033005
215.000000 0.032858
216.000000 0.031486
217.000000 0.031282
218.000000 0.031615
219.000000 0.030432
220.000000 0.021083
221.000000 0.020737
222.000000 0.019903
223.000000 0.020011
224.000000 0.018825
225.000000 0.018770
226.000000 0.018366
227.000000 0.018447
228.000000 0.011807
229.000000 0.007750
230.000000 0.007858
231.000000 0.004168
232.000000 0.004179
233.000000 0.004485
234.000000 0.004450
235.000000 0.004311
236.000000 0.004711
237.000000 0.003562
238.000000 0.004024
239.000000 0.005206
240.000000 0.005328
241.000000 0.005774
242.000000 0.006302
243.000000 0.008712
244.000000 0.008586
245.000000 0.006247
246.000000 0.009238
247.000000 0.035485
248.000000 0.034231
249.000000 0.034313
250.000000 0.032206
251.000000 0.024764
252.000000 0.022095
253.000000 0.021535
254.000000 0.007681
255.000000 0.020141
256.000000 0.020468
257.000000 0.021147
258.000000 0.022388
259.000000 0.021717
260.000000 0.021980
261.000000 0.021094
262.000000 0.021912
263.000000 0.021064
264.000000 0.021146
265.000000 0.020851
266.000000 0.019618
267.000000 0.019190
268.000000 0.016188
269.000000 0.009177
270.000000 0.008638
271.000000 0.009164
272.000000 0.009633
273.000000 0.005903
274.000000 0.007176
275.000000 0.008007
276.000000 0.008085
277.000000 0.006289
278.000000 0.008100
279.000000 0.009831
280.000000 0.010126
281.000000 0.010319
282.000000 0.013722
283.000000 0.010351
284.000000 0.012807
285.000000 0.012532
286.000000 0.006858
287.000000 0.009825
288.000000 0.010645
289.000000 0.009390
290.000000 0.010236
291.000000 0.010207
292.000000 0.012116
293.000000 0.012129
294.000000 0.019642
295.000000 0.020133
296.000000 0.019997
297.000000 0.018601
298.000000 0.010176
299.000000 0.010035


==> Figures/Quadcopter/cst/cst_bl75.dat <==
0.000000 1.130259
1.000000 0.003386
2.000000 0.000000
3.000000 0.000000
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000000
28.000000 0.000000
29.000000 0.000000
30.000000 0.000000
31.000000 0.000000
32.000000 0.000000
33.000000 0.000000
34.000000 0.000000
35.000000 0.000000
36.000000 0.000000
37.000000 0.000000
38.000000 0.000000
39.000000 0.000000
40.000000 0.000000
41.000000 0.000000
42.000000 0.000000
43.000000 0.000000
44.000000 0.000000
45.000000 0.000000
46.000000 0.000000
47.000000 0.000000
48.000000 0.000000
49.000000 0.000000
50.000000 0.000000
51.000000 0.000000
52.000000 0.000000
53.000000 0.000000
54.000000 0.000000
55.000000 0.000000
56.000000 0.000000
57.000000 0.000000
58.000000 0.000000
59.000000 0.000000
60.000000 0.000000
61.000000 0.000000
62.000000 0.000000
63.000000 0.000000
64.000000 0.000000
65.000000 0.000000
66.000000 0.000000
67.000000 0.000000
68.000000 0.000000
69.000000 0.000000
70.000000 0.000000
71.000000 0.000000
72.000000 0.000000
73.000000 0.000000
74.000000 0.000000
75.000000 0.000000
76.000000 0.000000
77.000000 0.000000
78.000000 0.000000
79.000000 0.000000
80.000000 0.000000
81.000000 0.000000
82.000000 0.000000
83.000000 0.000000
84.000000 0.000000
85.000000 0.000000
86.000000 0.000000
87.000000 0.000000
88.000000 0.000000
89.000000 0.000000
90.000000 0.000000
91.000000 0.000000
92.000000 0.000000
93.000000 0.000000
94.000000 0.000000
95.000000 0.000000
96.000000 0.000000
97.000000 0.000000
98.000000 0.000000
99.000000 0.000000
100.000000 0.000000
101.000000 0.000000
102.000000 0.000000
103.000000 0.000000
104.000000 0.000000
105.000000 0.000000
106.000000 0.000000
107.000000 0.000000
108.000000 0.000000
109.000000 0.000000
110.000000 0.000000
111.000000 0.000000
112.000000 0.000000
113.000000 0.000000
114.000000 0.000000
115.000000 0.000000
116.000000 0.000000
117.000000 0.000000
118.000000 0.000000
119.000000 0.000000
120.000000 0.000000
121.000000 0.000000
122.000000 0.000000
123.000000 0.000000
124.000000 0.000000
125.000000 0.000000
126.000000 0.000000
127.000000 0.000000
128.000000 0.000000
129.000000 0.000000
130.000000 0.000000
131.000000 0.000000
132.000000 0.000000
133.000000 0.000000
134.000000 0.000000
135.000000 0.000000
136.000000 0.000000
137.000000 0.000000
138.000000 0.000000
139.000000 0.000000
140.000000 0.000000
141.000000 0.000000
142.000000 0.000000
143.000000 0.000000
144.000000 0.000000
145.000000 0.000000
146.000000 0.000000
147.000000 0.000000
148.000000 0.000000
149.000000 0.000000
150.000000 0.000000
151.000000 0.000000
152.000000 0.000000
153.000000 0.000000
154.000000 0.000000
155.000000 0.000000
156.000000 0.000000
157.000000 0.000000
158.000000 0.000000
159.000000 0.000000
160.000000 0.000000
161.000000 0.000000
162.000000 0.000000
163.000000 0.000000
164.000000 0.000000
165.000000 0.000000
166.000000 0.000000
167.000000 0.000000
168.000000 0.000000
169.000000 0.000000
170.000000 0.000000
171.000000 0.000000
172.000000 0.000000
173.000000 0.000000
174.000000 0.000000
175.000000 0.000000
176.000000 0.000000
177.000000 0.000000
178.000000 0.000000
179.000000 0.000000
180.000000 0.000000
181.000000 0.000000
182.000000 0.000000
183.000000 0.000000
184.000000 0.000000
185.000000 0.000000
186.000000 0.000000
187.000000 0.000000
188.000000 0.000000
189.000000 0.000000
190.000000 0.000000
191.000000 0.000000
192.000000 0.000000
193.000000 0.000000
194.000000 0.000000
195.000000 0.000000
196.000000 0.000000
197.000000 0.000000
198.000000 0.000000
199.000000 0.000458
200.000000 0.000000
201.000000 0.000000
202.000000 0.000000
203.000000 0.000000
204.000000 0.000000
205.000000 0.000000
206.000000 0.000000
207.000000 0.000000
208.000000 0.000000
209.000000 0.000000
210.000000 0.000000
211.000000 0.000000
212.000000 0.000000
213.000000 0.000269
214.000000 0.000453
215.000000 0.000000
216.000000 0.000000
217.000000 0.000000
218.000000 0.000000
219.000000 0.000000
220.000000 0.000000
221.000000 0.000000
222.000000 0.000000
223.000000 0.000000
224.000000 0.000000
225.000000 0.000000
226.000000 0.000000
227.000000 0.000000
228.000000 0.000000
229.000000 0.000183
230.000000 0.000659
231.000000 0.000000
232.000000 0.000000
233.000000 0.000000
234.000000 0.000000
235.000000 0.000000
236.000000 0.000000
237.000000 0.000000
238.000000 0.000000
239.000000 0.000269
240.000000 0.000346
241.000000 0.000265
242.000000 0.000096
243.000000 0.000248
244.000000 0.000000
245.000000 0.000000
246.000000 0.000289
247.000000 0.000494
248.000000 0.002289
249.000000 0.002279
250.000000 0.003135
251.000000 0.003318
252.000000 0.003567
253.000000 0.002353
254.000000 0.001398
255.000000 0.001614
256.000000 0.001636
257.000000 0.001600
258.000000 0.002206
259.000000 0.002035
260.000000 0.002265
261.000000 0.002376
262.000000 0.002471
263.000000 0.002376
264.000000 0.002320
265.000000 0.002615
266.000000 0.002563
267.000000 0.002855
268.000000 0.002730
269.000000 0.002519
270.000000 0.003187
271.000000 0.002731
272.000000 0.002641
273.000000 0.002649
274.000000 0.002595
275.000000 0.002605
276.000000 0.002786
277.000000 0.002795
278.000000 0.002543
279.000000 0.002677
280.000000 0.002916
281.000000 0.002808
282.000000 0.003348
283.000000 0.003149
284.000000 0.003720
285.000000 0.003567
286.000000 0.005916
287.000000 0.005640
288.000000 0.005814
289.000000 0.006024
290.000000 0.006019
291.000000 0.005424
292.000000 0.000504
293.000000 0.000395
294.000000 0.000571
295.000000 0.000482
296.000000 0.000452
297.000000 0.000376
298.000000 0.000454
299.000000 0.001594


==> Figures/Quadcopter/cst/cst_mb.dat <==
0.000000 1.130259
1.000000 0.003386
2.000000 0.000000
3.000000 0.000000
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000000
28.000000 0.000000
29.000000 0.000000
30.000000 0.000000
31.000000 0.000000
32.000000 0.000000
33.000000 0.000000
34.000000 0.000000
35.000000 0.000000
36.000000 0.001037
37.000000 0.000000
38.000000 0.010774
39.000000 0.000000
40.000000 0.000000
41.000000 0.000000
42.000000 0.005420
43.000000 0.000000
44.000000 0.000094
45.000000 0.002312
46.000000 0.004083
47.000000 0.013655
48.000000 0.074205
49.000000 0.251264
50.000000 0.085632
51.000000 1.302696
52.000000 0.310663
53.000000 0.589973
54.000000 0.575526
55.000000 0.082680
56.000000 0.608337
57.000000 0.707703
58.000000 0.759312
59.000000 0.666948
60.000000 0.501313
61.000000 0.007876
62.000000 0.537613
63.000000 0.595088
64.000000 0.422742
65.000000 0.222835
66.000000 0.482724
67.000000 0.493948
68.000000 0.023194
69.000000 0.475939
70.000000 0.276515
71.000000 0.506107
72.000000 0.286651
73.000000 0.191421
74.000000 6.390828
75.000000 0.097490
76.000000 4.953453
77.000000 0.046753
78.000000 0.110952
79.000000 0.031851
80.000000 0.070024
81.000000 0.020853
82.000000 0.135986
83.000000 0.048179
84.000000 0.020784
85.000000 0.045365
86.000000 0.013156
87.000000 0.060449
88.000000 0.134495
89.000000 0.369597
90.000000 0.117116
91.000000 0.374534
92.000000 0.509745
93.000000 0.509174
94.000000 3.816574
95.000000 0.455729
96.000000 0.777018
97.000000 0.642341
98.000000 0.117856
99.000000 0.595389
100.000000 0.405832
101.000000 0.112815
102.000000 0.334984
103.000000 0.010332
104.000000 0.320612
105.000000 0.010500
106.000000 0.260319
107.000000 0.449407
108.000000 0.521388
109.000000 0.420858
110.000000 0.554938
111.000000 0.563363
112.000000 0.647635
113.000000 0.593330
114.000000 1.216839
115.000000 0.548722
116.000000 0.078331
117.000000 0.502589
118.000000 0.022515
119.000000 0.335413
120.000000 0.093081
121.000000 0.078033
122.000000 0.056869
123.000000 0.041293
124.000000 0.038373
125.000000 0.020619
126.000000 0.029361
127.000000 0.012838
128.000000 0.140845
129.000000 0.334311
130.000000 0.403832
131.000000 0.022552
132.000000 0.077898
133.000000 0.011930
134.000000 0.303357
135.000000 0.415028
136.000000 0.527551
137.000000 0.299522
138.000000 0.008949
139.000000 0.269971
140.000000 0.005503
141.000000 0.273802
142.000000 0.491269
143.000000 0.478970
144.000000 0.052792
145.000000 0.113983
146.000000 0.028640
147.000000 0.082840
148.000000 0.020473
149.000000 0.063421
150.000000 0.011022
151.000000 0.097614
152.000000 0.009295
153.000000 0.114264
154.000000 0.149983
155.000000 0.105274
156.000000 0.190300
157.000000 0.362561
158.000000 0.387579
159.000000 0.010163
160.000000 0.391946
161.000000 0.544275
162.000000 0.544691
163.000000 0.101705
164.000000 5.501535
165.000000 0.059191
166.000000 4.308291
167.000000 0.027635
168.000000 3.272509
169.000000 0.015546
170.000000 1.847857
171.000000 0.007474
172.000000 0.430601
173.000000 0.112711
174.000000 0.007641
175.000000 0.097679
176.000000 0.006360
177.000000 0.113513
178.000000 0.132252
179.000000 0.291229
180.000000 0.411464
181.000000 0.468345
182.000000 0.531266
183.000000 0.603913
184.000000 0.498124
185.000000 0.035477
186.000000 3.225442
187.000000 0.017906
188.000000 1.866477
189.000000 0.008494
190.000000 0.730267
191.000000 0.004812
192.000000 0.394212
193.000000 0.079080
194.000000 0.007912
195.000000 0.065115
196.000000 0.008535
197.000000 0.060601
198.000000 0.007210
199.000000 0.068423
200.000000 0.008011
201.000000 0.071591
202.000000 0.010847
203.000000 0.063579
204.000000 0.015664
205.000000 0.076257
206.000000 0.114439
207.000000 0.201716
208.000000 0.218914
209.000000 0.241444
210.000000 0.282652
211.000000 0.010855
212.000000 0.269177
213.000000 0.069075
214.000000 0.010115
215.000000 0.062529
216.000000 0.011352
217.000000 0.062060
218.000000 0.132471
219.000000 0.080803
220.000000 0.103446
221.000000 0.109169
222.000000 0.201941
223.000000 0.240441
224.000000 0.116273
225.000000 0.237169
226.000000 0.279209
227.000000 0.030568
228.000000 0.007649
229.000000 0.038446
230.000000 0.008010
231.000000 0.043000
232.000000 0.010029
233.000000 0.047732
234.000000 0.012620
235.000000 0.047609
236.000000 0.014240
237.000000 0.051218
238.000000 0.101721
239.000000 0.067197
240.000000 0.125722
241.000000 0.106468
242.000000 0.073763
243.000000 0.109361
244.000000 0.082785
245.000000 0.126348
246.000000 0.244495
247.000000 0.333386
248.000000 0.441423
249.000000 0.420608
250.000000 0.064707
251.000000 0.023317
252.000000 0.050283
253.000000 0.036297
254.000000 0.002643
255.000000 0.382233
256.000000 0.003599
257.000000 0.323980
258.000000 0.005566
259.000000 0.324142
260.000000 0.015602
261.000000 0.329341
262.000000 0.500397
263.000000 0.521796
264.000000 0.601951
265.000000 0.514253
266.000000 0.503139
267.000000 0.679290
268.000000 0.580022
269.000000 0.447569
270.000000 0.072721
271.000000 0.054048
272.000000 0.030417
273.000000 0.103641
274.000000 0.026112
275.000000 0.086159
276.000000 0.024545
277.000000 0.080666
278.000000 0.023245
279.000000 0.074456
280.000000 0.020704
281.000000 0.080416
282.000000 0.019432
283.000000 0.075791
284.000000 0.018061
285.000000 0.071518
286.000000 0.015177
287.000000 0.076358
288.000000 0.014180
289.000000 0.067834
290.000000 0.010002
291.000000 0.080895
292.000000 0.008502
293.000000 0.064728
294.000000 0.002674
295.000000 0.345964
296.000000 0.002784
297.000000 0.320366
298.000000 0.008678
299.000000 0.317585


==> Figures/Quadcopter/cst/cst_zo.dat <==
0.000000 1.130259
1.000000 0.000000
2.000000 0.000000
3.000000 0.000000
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000
8.000000 0.000000
9.000000 0.000000
10.000000 0.000000
11.000000 0.000000
12.000000 0.000000
13.000000 0.000000
14.000000 0.000000
15.000000 0.000000
16.000000 0.000000
17.000000 0.000000
18.000000 0.000000
19.000000 0.000000
20.000000 0.000000
21.000000 0.000000
22.000000 0.000000
23.000000 0.000000
24.000000 0.000000
25.000000 0.000000
26.000000 0.000000
27.000000 0.000000
28.000000 0.000000
29.000000 0.000000
30.000000 0.000000
31.000000 0.000000
32.000000 0.000000
33.000000 0.000000
34.000000 0.000000
35.000000 0.000000
36.000000 0.000000
37.000000 0.000000
38.000000 0.000000
39.000000 0.000000
40.000000 0.000000
41.000000 0.000000
42.000000 0.000000
43.000000 0.000000
44.000000 0.000000
45.000000 0.000000
46.000000 0.000000
47.000000 0.000000
48.000000 0.000000
49.000000 0.000000
50.000000 0.000000
51.000000 0.000000
52.000000 0.000000
53.000000 0.000000
54.000000 0.000000
55.000000 0.000000
56.000000 0.000000
57.000000 0.000000
58.000000 0.000000
59.000000 0.000000
60.000000 0.000000
61.000000 0.000000
62.000000 0.000000
63.000000 0.000000
64.000000 0.000000
65.000000 0.000000
66.000000 0.000000
67.000000 0.000000
68.000000 0.000000
69.000000 0.000000
70.000000 0.000000
71.000000 0.000000
72.000000 0.000000
73.000000 0.000000
74.000000 0.000000
75.000000 0.000000
76.000000 0.000000
77.000000 0.000000
78.000000 0.000000
79.000000 0.000000
80.000000 0.000000
81.000000 0.000000
82.000000 0.000000
83.000000 0.000000
84.000000 0.000000
85.000000 0.000000
86.000000 0.000000
87.000000 0.000000
88.000000 0.000000
89.000000 0.000000
90.000000 0.000000
91.000000 0.000000
92.000000 0.000000
93.000000 0.000000
94.000000 0.000000
95.000000 0.000000
96.000000 0.000000
97.000000 0.000000
98.000000 0.000000
99.000000 0.000000
100.000000 0.000000
101.000000 0.000000
102.000000 0.000000
103.000000 0.000000
104.000000 0.000000
105.000000 0.000000
106.000000 0.000000
107.000000 0.000000
108.000000 0.000000
109.000000 0.000000
110.000000 0.000000
111.000000 0.000000
112.000000 0.000000
113.000000 0.000000
114.000000 0.000000
115.000000 0.000000
116.000000 0.000000
117.000000 0.000000
118.000000 0.000000
119.000000 0.000000
120.000000 0.000000
121.000000 0.000000
122.000000 0.000000
123.000000 0.000000
124.000000 0.000000
125.000000 0.000000
126.000000 0.000000
127.000000 0.000000
128.000000 0.000000
129.000000 0.000000
130.000000 0.000000
131.000000 0.000000
132.000000 0.000000
133.000000 0.000000
134.000000 0.000000
135.000000 0.000000
136.000000 0.000000
137.000000 0.000000
138.000000 0.000000
139.000000 0.000000
140.000000 0.000000
141.000000 0.000000
142.000000 0.000000
143.000000 0.000000
144.000000 0.000000
145.000000 0.000000
146.000000 0.000000
147.000000 0.000000
148.000000 0.000000
149.000000 0.000000
150.000000 0.000000
151.000000 0.000000
152.000000 0.000000
153.000000 0.000000
154.000000 0.000000
155.000000 0.000000
156.000000 0.000000
157.000000 0.000000
158.000000 0.000000
159.000000 0.000000
160.000000 0.000000
161.000000 0.000000
162.000000 0.000000
163.000000 0.000000
164.000000 0.000000
165.000000 0.000000
166.000000 0.000000
167.000000 0.000000
168.000000 0.000000
169.000000 0.000000
170.000000 0.000000
171.000000 0.000000
172.000000 0.000000
173.000000 0.000000
174.000000 0.000000
175.000000 0.000000
176.000000 0.000000
177.000000 0.000000
178.000000 0.000000
179.000000 0.000000
180.000000 0.000000
181.000000 0.000000
182.000000 0.000000
183.000000 0.000000
184.000000 0.000000
185.000000 0.000000
186.000000 0.000000
187.000000 0.000000
188.000000 0.000000
189.000000 0.000000
190.000000 0.000000
191.000000 0.000000
192.000000 0.000000
193.000000 0.000000
194.000000 0.000000
195.000000 0.000000
196.000000 0.000000
197.000000 0.000000
198.000000 0.000000
199.000000 0.000000
200.000000 0.000000
201.000000 0.000000
202.000000 0.000000
203.000000 0.000000
204.000000 0.000000
205.000000 0.000000
206.000000 0.000000
207.000000 0.000000
208.000000 0.000000
209.000000 0.000000
210.000000 0.000000
211.000000 0.000000
212.000000 0.000000
213.000000 0.000000
214.000000 0.000000
215.000000 0.000000
216.000000 0.000000
217.000000 0.000000
218.000000 0.000000
219.000000 0.000000
220.000000 0.000000
221.000000 0.000000
222.000000 0.000000
223.000000 0.000000
224.000000 0.000000
225.000000 0.000000
226.000000 0.000000
227.000000 0.000000
228.000000 0.000000
229.000000 0.000000
230.000000 0.000000
231.000000 0.000000
232.000000 0.000000
233.000000 0.000000
234.000000 0.000000
235.000000 0.000000
236.000000 0.000000
237.000000 0.000000
238.000000 0.000000
239.000000 0.000000
240.000000 0.000000
241.000000 0.000000
242.000000 0.000000
243.000000 0.000000
244.000000 0.000000
245.000000 0.000000
246.000000 0.000000
247.000000 0.000000
248.000000 0.000000
249.000000 0.000000
250.000000 0.000000
251.000000 0.000000
252.000000 0.000000
253.000000 0.000000
254.000000 0.000000
255.000000 0.000000
256.000000 0.000000
257.000000 0.000000
258.000000 0.000000
259.000000 0.000000
260.000000 0.000000
261.000000 0.000000
262.000000 0.000000
263.000000 0.000000
264.000000 0.000000
265.000000 0.000000
266.000000 0.000000
267.000000 0.000000
268.000000 0.000000
269.000000 0.000000
270.000000 0.000000
271.000000 0.000000
272.000000 0.000000
273.000000 0.000000
274.000000 0.000000
275.000000 0.000000
276.000000 0.000000
277.000000 0.000000
278.000000 0.000000
279.000000 0.000000
280.000000 0.000000
281.000000 0.000000
282.000000 0.000000
283.000000 0.000000
284.000000 0.000000
285.000000 0.000000
286.000000 0.000000
287.000000 0.000000
288.000000 0.000000
289.000000 0.000000
290.000000 0.000000
291.000000 0.000000
292.000000 0.000000
293.000000 0.000000
294.000000 0.000000
295.000000 0.000000
296.000000 0.000000
297.000000 0.000000
298.000000 0.000000
299.000000 0.000000


==> Figures/Quadcopter_trajectory/trajectory/x_nlp_0.dat <==
0.000000 -1.000000
0.101000 -1.000000
0.202000 -1.015186
0.303000 -1.044749
0.404000 -1.089920
0.505000 -1.152142
0.606000 -1.232092
0.707000 -1.329366
0.808000 -1.442529
0.909000 -1.569388
1.010000 -1.707315
1.111000 -1.853556
1.212000 -2.005479
1.313000 -2.160739
1.414000 -2.317356
1.515000 -2.473719
1.616000 -2.628561
1.717000 -2.780901
1.818000 -2.929996
1.919000 -3.075287
2.020000 -3.216352
2.121000 -3.352859
2.222000 -3.484553
2.323000 -3.611239
2.424000 -3.732779
2.525000 -3.849092
2.626000 -3.960151
2.727000 -4.065982
2.828000 -4.166657
2.929000 -4.262294
3.030000 -4.353044
3.131000 -4.439088
3.232000 -4.520629
3.333000 -4.597884
3.434000 -4.671075
3.535000 -4.740426
3.636000 -4.806157
3.737000 -4.868479
3.838000 -4.927592
3.939000 -4.983683
4.040000 -5.036927
4.141000 -5.087482
4.242000 -5.135497
4.343000 -5.181104
4.444000 -5.224429
4.545000 -5.265584
4.646000 -5.304674
4.747000 -5.341798
4.848000 -5.377048
4.949000 -5.410512
5.050000 -5.442271
5.151000 -5.472406
5.252000 -5.500994
5.353000 -5.528107
5.454000 -5.553817
5.555000 -5.578192
5.656000 -5.601299
5.757000 -5.623201
5.858000 -5.643958
5.959000 -5.663629
6.060000 -5.682271
6.161000 -5.699935
6.262000 -5.716674
6.363000 -5.732534
6.464000 -5.747561
6.565000 -5.761799
6.666000 -5.775287
6.767000 -5.788065
6.868000 -5.800169
6.969000 -5.811634
7.070000 -5.822491
7.171000 -5.832773
7.272000 -5.842509
7.373000 -5.851726
7.474000 -5.860451
7.575000 -5.868709
7.676000 -5.876524
7.777000 -5.883919
7.878000 -5.890916
7.979000 -5.897534
8.080000 -5.903795
8.181000 -5.909715
8.282000 -5.915314
8.383000 -5.920608
8.484000 -5.925613
8.585000 -5.930344
8.686000 -5.934816
8.787000 -5.939042
8.888000 -5.943035
8.989000 -5.946809
9.090000 -5.950373
9.191000 -5.953740
9.292000 -5.956921
9.393000 -5.959924
9.494000 -5.962760
9.595000 -5.965437
9.696000 -5.967964
9.797000 -5.970350
9.898000 -5.972601
9.999000 -5.974726


==> Figures/Quadcopter_trajectory/trajectory/x_nlp_1.dat <==
0.000000 2.000000
0.101000 2.000000
0.202000 1.981618
0.303000 1.945834
0.404000 1.890690
0.505000 1.813968
0.606000 1.714655
0.707000 1.593452
0.808000 1.452658
0.909000 1.295712
1.010000 1.126607
1.111000 0.949368
1.212000 0.767652
1.313000 0.584523
1.414000 0.402404
1.515000 0.223135
1.616000 0.048053
1.717000 -0.121903
1.818000 -0.286109
1.919000 -0.444175
2.020000 -0.595872
2.121000 -0.741087
2.222000 -0.879793
2.323000 -1.012028
2.424000 -1.137888
2.525000 -1.257516
2.626000 -1.371092
2.727000 -1.478833
2.828000 -1.580981
2.929000 -1.677797
3.030000 -1.769553
3.131000 -1.856527
3.232000 -1.938994
3.333000 -2.017225
3.434000 -2.091477
3.535000 -2.161993
3.636000 -2.228998
3.737000 -2.292701
3.838000 -2.353291
3.939000 -2.410941
4.040000 -2.465804
4.141000 -2.518023
4.242000 -2.567726
4.343000 -2.615029
4.444000 -2.660042
4.545000 -2.702865
4.646000 -2.743595
4.747000 -2.782324
4.848000 -2.819139
4.949000 -2.854127
5.050000 -2.887370
5.151000 -2.918950
5.252000 -2.948946
5.353000 -2.977433
5.454000 -3.004488
5.555000 -3.030181
5.656000 -3.054581
5.757000 -3.077755
5.858000 -3.099765
5.959000 -3.120672
6.060000 -3.140531
6.161000 -3.159396
6.262000 -3.177318
6.363000 -3.194345
6.464000 -3.210521
6.565000 -3.225888
6.666000 -3.240488
6.767000 -3.254357
6.868000 -3.267533
6.969000 -3.280047
7.070000 -3.291934
7.171000 -3.303224
7.272000 -3.313946
7.373000 -3.324129
7.474000 -3.333798
7.575000 -3.342980
7.676000 -3.351699
7.777000 -3.359978
7.878000 -3.367838
7.979000 -3.375302
8.080000 -3.382389
8.181000 -3.389119
8.282000 -3.395509
8.383000 -3.401577
8.484000 -3.407339
8.585000 -3.412810
8.686000 -3.418006
8.787000 -3.422941
8.888000 -3.427627
8.989000 -3.432078
9.090000 -3.436306
9.191000 -3.440321
9.292000 -3.444136
9.393000 -3.447759
9.494000 -3.451202
9.595000 -3.454473
9.696000 -3.457581
9.797000 -3.460535
9.898000 -3.463342
9.999000 -3.466011


==> Figures/Quadcopter_trajectory/trajectory/x_nlp_2.dat <==
0.000000 1.000000
0.101000 1.000000
0.202000 0.996785
0.303000 0.990530
0.404000 0.980469
0.505000 0.965588
0.606000 0.945226
0.707000 0.919433
0.808000 0.888980
0.909000 0.855085
1.010000 0.819078
1.111000 0.782146
1.212000 0.745209
1.313000 0.708906
1.414000 0.673646
1.515000 0.639669
1.616000 0.607100
1.717000 0.575989
1.818000 0.546341
1.919000 0.518135
2.020000 0.491329
2.121000 0.465876
2.222000 0.441723
2.323000 0.418815
2.424000 0.397093
2.525000 0.376501
2.626000 0.356982
2.727000 0.338481
2.828000 0.320946
2.929000 0.304324
3.030000 0.288568
3.131000 0.273632
3.232000 0.259472
3.333000 0.246046
3.434000 0.233316
3.535000 0.221244
3.636000 0.209796
3.737000 0.198938
3.838000 0.188638
3.939000 0.178868
4.040000 0.169599
4.141000 0.160805
4.242000 0.152461
4.343000 0.144543
4.444000 0.137029
4.545000 0.129898
4.646000 0.123129
4.747000 0.116705
4.848000 0.110606
4.949000 0.104816
5.050000 0.099320
5.151000 0.094101
5.252000 0.089145
5.353000 0.084439
5.454000 0.079970
5.555000 0.075725
5.656000 0.071694
5.757000 0.067864
5.858000 0.064226
5.959000 0.060770
6.060000 0.057487
6.161000 0.054368
6.262000 0.051404
6.363000 0.048587
6.464000 0.045911
6.565000 0.043367
6.666000 0.040950
6.767000 0.038653
6.868000 0.036470
6.969000 0.034395
7.070000 0.032423
7.171000 0.030548
7.272000 0.028767
7.373000 0.027073
7.474000 0.025464
7.575000 0.023934
7.676000 0.022480
7.777000 0.021098
7.878000 0.019785
7.979000 0.018537
8.080000 0.017351
8.181000 0.016225
8.282000 0.015154
8.383000 0.014137
8.484000 0.013171
8.585000 0.012254
8.686000 0.011383
8.787000 0.010556
8.888000 0.009771
8.989000 0.009026
9.090000 0.008319
9.191000 0.007648
9.292000 0.007013
9.393000 0.006410
9.494000 0.005839
9.595000 0.005298
9.696000 0.004786
9.797000 0.004302
9.898000 0.003843
9.999000 0.003410


==> Figures/Quadcopter_trajectory/trajectory/x_nlp_6.dat <==
0.000000 0.174533
0.101000 0.174533
0.202000 0.203453
0.303000 0.236599
0.404000 0.259099
0.505000 0.264287
0.606000 0.252126
0.707000 0.226937
0.808000 0.194623
0.909000 0.160603
1.010000 0.128809
1.111000 0.101451
1.212000 0.079074
1.313000 0.061285
1.414000 0.047406
1.515000 0.036715
1.616000 0.028531
1.717000 0.022245
1.818000 0.017292
1.919000 0.013303
2.020000 0.010058
2.121000 0.007424
2.222000 0.005320
2.323000 0.003690
2.424000 0.002485
2.525000 0.001659
2.626000 0.001161
2.727000 0.000936
2.828000 0.000928
2.929000 0.001080
3.030000 0.001337
3.131000 0.001650
3.232000 0.001976
3.333000 0.002281
3.434000 0.002538
3.535000 0.002732
3.636000 0.002853
3.737000 0.002900
3.838000 0.002877
3.939000 0.002794
4.040000 0.002661
4.141000 0.002492
4.242000 0.002299
4.343000 0.002096
4.444000 0.001892
4.545000 0.001697
4.646000 0.001518
4.747000 0.001358
4.848000 0.001221
4.949000 0.001106
5.050000 0.001012
5.151000 0.000937
5.252000 0.000879
5.353000 0.000834
5.454000 0.000799
5.555000 0.000770
5.656000 0.000746
5.757000 0.000723
5.858000 0.000701
5.959000 0.000677
6.060000 0.000652
6.161000 0.000625
6.262000 0.000596
6.363000 0.000566
6.464000 0.000535
6.565000 0.000503
6.666000 0.000472
6.767000 0.000442
6.868000 0.000413
6.969000 0.000385
7.070000 0.000360
7.171000 0.000337
7.272000 0.000315
7.373000 0.000296
7.474000 0.000278
7.575000 0.000263
7.676000 0.000248
7.777000 0.000236
7.878000 0.000224
7.979000 0.000214
8.080000 0.000204
8.181000 0.000195
8.282000 0.000186
8.383000 0.000178
8.484000 0.000171
8.585000 0.000164
8.686000 0.000158
8.787000 0.000151
8.888000 0.000146
8.989000 0.000141
9.090000 0.000136
9.191000 0.000131
9.292000 0.000127
9.393000 0.000124
9.494000 0.000121
9.595000 0.000118
9.696000 0.000116
9.797000 0.000114
9.898000 0.000112
9.999000 0.000111


==> Figures/Quadcopter_trajectory/trajectory/x_nlp_7.dat <==
0.000000 -0.174533
0.101000 -0.174533
0.202000 -0.198437
0.303000 -0.225780
0.404000 -0.244815
0.505000 -0.250975
0.606000 -0.244276
0.707000 -0.227516
0.808000 -0.204365
0.909000 -0.178352
1.010000 -0.152369
1.111000 -0.128445
1.212000 -0.107507
1.313000 -0.089796
1.414000 -0.075144
1.515000 -0.063101
1.616000 -0.053210
1.717000 -0.045026
1.818000 -0.038056
1.919000 -0.031928
2.020000 -0.026447
2.121000 -0.021531
2.222000 -0.017159
2.323000 -0.013338
2.424000 -0.010077
2.525000 -0.007375
2.626000 -0.005213
2.727000 -0.003559
2.828000 -0.002360
2.929000 -0.001555
3.030000 -0.001076
3.131000 -0.000852
3.232000 -0.000817
3.333000 -0.000907
3.434000 -0.001071
3.535000 -0.001264
3.636000 -0.001453
3.737000 -0.001614
3.838000 -0.001732
3.939000 -0.001800
4.040000 -0.001817
4.141000 -0.001787
4.242000 -0.001717
4.343000 -0.001614
4.444000 -0.001488
4.545000 -0.001349
4.646000 -0.001204
4.747000 -0.001060
4.848000 -0.000923
4.949000 -0.000797
5.050000 -0.000684
5.151000 -0.000586
5.252000 -0.000503
5.353000 -0.000433
5.454000 -0.000376
5.555000 -0.000330
5.656000 -0.000293
5.757000 -0.000263
5.858000 -0.000238
5.959000 -0.000217
6.060000 -0.000199
6.161000 -0.000182
6.262000 -0.000165
6.363000 -0.000149
6.464000 -0.000133
6.565000 -0.000116
6.666000 -0.000099
6.767000 -0.000083
6.868000 -0.000067
6.969000 -0.000051
7.070000 -0.000036
7.171000 -0.000021
7.272000 -0.000008
7.373000 0.000004
7.474000 0.000015
7.575000 0.000024
7.676000 0.000033
7.777000 0.000040
7.878000 0.000046
7.979000 0.000052
8.080000 0.000056
8.181000 0.000060
8.282000 0.000063
8.383000 0.000065
8.484000 0.000067
8.585000 0.000069
8.686000 0.000070
8.787000 0.000071
8.888000 0.000072
8.989000 0.000073
9.090000 0.000073
9.191000 0.000073
9.292000 0.000073
9.393000 0.000073
9.494000 0.000072
9.595000 0.000072
9.696000 0.000071
9.797000 0.000070
9.898000 0.000069
9.999000 0.000068


==> Figures/Quadcopter_trajectory/trajectory/x_nlp_8.dat <==
0.000000 0.087266
0.101000 0.087266
0.202000 0.083074
0.303000 0.077428
0.404000 0.072870
0.505000 0.071431
0.606000 0.073673
0.707000 0.078623
0.808000 0.084700
0.909000 0.090561
1.010000 0.095434
1.111000 0.099085
1.212000 0.101635
1.313000 0.103305
1.414000 0.104307
1.515000 0.104810
1.616000 0.104931
1.717000 0.104748
1.818000 0.104321
1.919000 0.103693
2.020000 0.102892
2.121000 0.101942
2.222000 0.100861
2.323000 0.099666
2.424000 0.098369
2.525000 0.096984
2.626000 0.095519
2.727000 0.093986
2.828000 0.092389
2.929000 0.090738
3.030000 0.089036
3.131000 0.087290
3.232000 0.085506
3.333000 0.083687
3.434000 0.081839
3.535000 0.079967
3.636000 0.078075
3.737000 0.076168
3.838000 0.074249
3.939000 0.072323
4.040000 0.070393
4.141000 0.068461
4.242000 0.066532
4.343000 0.064607
4.444000 0.062689
4.545000 0.060780
4.646000 0.058882
4.747000 0.056996
4.848000 0.055124
4.949000 0.053267
5.050000 0.051426
5.151000 0.049602
5.252000 0.047795
5.353000 0.046007
5.454000 0.044238
5.555000 0.042488
5.656000 0.040758
5.757000 0.039048
5.858000 0.037358
5.959000 0.035688
6.060000 0.034038
6.161000 0.032409
6.262000 0.030800
6.363000 0.029212
6.464000 0.027643
6.565000 0.026095
6.666000 0.024566
6.767000 0.023056
6.868000 0.021566
6.969000 0.020094
7.070000 0.018640
7.171000 0.017205
7.272000 0.015787
7.373000 0.014386
7.474000 0.013002
7.575000 0.011634
7.676000 0.010281
7.777000 0.008944
7.878000 0.007621
7.979000 0.006312
8.080000 0.005017
8.181000 0.003735
8.282000 0.002465
8.383000 0.001206
8.484000 -0.000041
8.585000 -0.001277
8.686000 -0.002503
8.787000 -0.003720
8.888000 -0.004928
8.989000 -0.006127
9.090000 -0.007319
9.191000 -0.008504
9.292000 -0.009682
9.393000 -0.010854
9.494000 -0.012020
9.595000 -0.013182
9.696000 -0.014339
9.797000 -0.015493
9.898000 -0.016644
9.999000 -0.017792


==> Figures/Quadcopter_trajectory/trajectory/x_out_0.dat <==
0.000000 -1.000000
0.101000 -1.000000
0.202000 -1.015158
0.303000 -1.044670
0.404000 -1.090330
0.505000 -1.153943
0.606000 -1.236136
0.707000 -1.336116
0.808000 -1.451938
0.909000 -1.580946
1.010000 -1.720220
1.111000 -1.866937
1.212000 -2.018578
1.313000 -2.173029
1.414000 -2.328580
1.515000 -2.483872
1.616000 -2.637846
1.717000 -2.789670
1.818000 -2.938696
1.919000 -3.084406
2.020000 -3.226387
2.121000 -3.364299
2.222000 -3.497845
2.323000 -3.626757
2.424000 -3.750802
2.525000 -3.869793
2.626000 -3.983593
2.727000 -4.092128
2.828000 -4.195387
2.929000 -4.293419
3.030000 -4.386331
3.131000 -4.474274
3.232000 -4.557441
3.333000 -4.636045
3.434000 -4.710321
3.535000 -4.780507
3.636000 -4.846842
3.737000 -4.909557
3.838000 -4.968874
3.939000 -5.025001
4.040000 -5.078128
4.141000 -5.128434
4.242000 -5.176080
4.343000 -5.221216
4.444000 -5.263977
4.545000 -5.304490
4.646000 -5.342871
4.747000 -5.379228
4.848000 -5.413663
4.949000 -5.446272
5.050000 -5.477146
5.151000 -5.506372
5.252000 -5.534033
5.353000 -5.560208
5.454000 -5.584974
5.555000 -5.608403
5.656000 -5.630564
5.757000 -5.651526
5.858000 -5.671350
5.959000 -5.690098
6.060000 -5.707828
6.161000 -5.724594
6.262000 -5.740448
6.363000 -5.755439
6.464000 -5.769614
6.565000 -5.783018
6.666000 -5.795690
6.767000 -5.807671
6.868000 -5.818998
6.969000 -5.829707
7.070000 -5.839846
7.171000 -5.849507
7.272000 -5.858788
7.373000 -5.867767
7.474000 -5.876477
7.575000 -5.884920
7.676000 -5.893075
7.777000 -5.900889
7.878000 -5.908304
7.979000 -5.915268
8.080000 -5.921743
8.181000 -5.927713
8.282000 -5.933182
8.383000 -5.938169
8.484000 -5.942709
8.585000 -5.946844
8.686000 -5.950621
8.787000 -5.954087
8.888000 -5.957288
8.989000 -5.960264
9.090000 -5.963049
9.191000 -5.965670
9.292000 -5.968148
9.393000 -5.970497
9.494000 -5.972729
9.595000 -5.974849
9.696000 -5.976860
9.797000 -5.978766
9.898000 -5.980567
9.999000 -5.982265


==> Figures/Quadcopter_trajectory/trajectory/x_out_1.dat <==
0.000000 2.000000
0.101000 2.000000
0.202000 1.981652
0.303000 1.945929
0.404000 1.890027
0.505000 1.811143
0.606000 1.708331
0.707000 1.582909
0.808000 1.438039
0.909000 1.277873
1.010000 1.106780
1.111000 0.928798
1.212000 0.747293
1.313000 0.564895
1.414000 0.383585
1.515000 0.204823
1.616000 0.029670
1.717000 -0.141104
1.818000 -0.306951
1.919000 -0.467474
2.020000 -0.622393
2.121000 -0.771507
2.222000 -0.914666
2.323000 -1.051754
2.424000 -1.182681
2.525000 -1.307397
2.626000 -1.425898
2.727000 -1.538237
2.828000 -1.644526
2.929000 -1.744935
3.030000 -1.839684
3.131000 -1.929035
3.232000 -2.013283
3.333000 -2.092735
3.434000 -2.167707
3.535000 -2.238508
3.636000 -2.305432
3.737000 -2.368755
3.838000 -2.428726
3.939000 -2.485568
4.040000 -2.539480
4.141000 -2.590636
4.242000 -2.639187
4.343000 -2.685269
4.444000 -2.729003
4.545000 -2.770497
4.646000 -2.809852
4.747000 -2.847164
4.848000 -2.882525
4.949000 -2.916024
5.050000 -2.947748
5.151000 -2.977783
5.252000 -3.006213
5.353000 -3.033122
5.454000 -3.058589
5.555000 -3.082692
5.656000 -3.105507
5.757000 -3.127103
5.858000 -3.147549
5.959000 -3.166908
6.060000 -3.185241
6.161000 -3.202603
6.262000 -3.219047
6.363000 -3.234624
6.464000 -3.249378
6.565000 -3.263354
6.666000 -3.276592
6.767000 -3.289132
6.868000 -3.301008
6.969000 -3.312257
7.070000 -3.322911
7.171000 -3.332996
7.272000 -3.342536
7.373000 -3.351556
7.474000 -3.360089
7.575000 -3.368167
7.676000 -3.375822
7.777000 -3.383085
7.878000 -3.389989
7.979000 -3.396558
8.080000 -3.402814
8.181000 -3.408772
8.282000 -3.414444
8.383000 -3.419839
8.484000 -3.424962
8.585000 -3.429822
8.686000 -3.434423
8.787000 -3.438773
8.888000 -3.442880
8.989000 -3.446754
9.090000 -3.450405
9.191000 -3.453845
9.292000 -3.457086
9.393000 -3.460141
9.494000 -3.463021
9.595000 -3.465739
9.696000 -3.468305
9.797000 -3.470731
9.898000 -3.473026
9.999000 -3.475199


==> Figures/Quadcopter_trajectory/trajectory/x_out_2.dat <==
0.000000 1.000000
0.101000 1.000000
0.202000 0.996606
0.303000 0.990039
0.404000 0.979257
0.505000 0.962975
0.606000 0.940531
0.707000 0.912273
0.808000 0.879381
0.909000 0.843374
1.010000 0.805692
1.111000 0.767479
1.212000 0.729541
1.313000 0.692399
1.414000 0.656374
1.515000 0.621649
1.616000 0.588321
1.717000 0.556431
1.818000 0.525985
1.919000 0.496966
2.020000 0.469343
2.121000 0.443076
2.222000 0.418121
2.323000 0.394429
2.424000 0.371950
2.525000 0.350632
2.626000 0.330419
2.727000 0.311258
2.828000 0.293095
2.929000 0.275876
3.030000 0.259553
3.131000 0.244077
3.232000 0.229403
3.333000 0.215490
3.434000 0.202298
3.535000 0.189787
3.636000 0.177924
3.737000 0.166673
3.838000 0.156002
3.939000 0.145882
4.040000 0.136284
4.141000 0.127179
4.242000 0.118543
4.343000 0.110352
4.444000 0.102581
4.545000 0.095210
4.646000 0.088218
4.747000 0.081585
4.848000 0.075294
4.949000 0.069325
5.050000 0.063664
5.151000 0.058294
5.252000 0.053200
5.353000 0.048368
5.454000 0.043786
5.555000 0.039440
5.656000 0.035318
5.757000 0.031410
5.858000 0.027704
5.959000 0.024191
6.060000 0.020860
6.161000 0.017703
6.262000 0.014710
6.363000 0.011875
6.464000 0.009188
6.565000 0.006643
6.666000 0.004233
6.767000 0.001981
6.868000 0.000201
6.969000 -0.000890
7.070000 -0.001334
7.171000 -0.001359
7.272000 -0.001196
7.373000 -0.000855
7.474000 -0.000386
7.575000 0.000040
7.676000 0.000427
7.777000 0.000778
7.878000 0.001096
7.979000 0.001383
8.080000 0.001642
8.181000 0.001875
8.282000 0.002085
8.383000 0.002273
8.484000 0.002442
8.585000 0.002592
8.686000 0.002727
8.787000 0.002847
8.888000 0.002954
8.989000 0.003049
9.090000 0.003133
9.191000 0.003208
9.292000 0.003275
9.393000 0.003334
9.494000 0.003387
9.595000 0.003434
9.696000 0.003477
9.797000 0.003515
9.898000 0.003550
9.999000 0.003583


==> Figures/Quadcopter_trajectory/trajectory/x_out_6.dat <==
0.000000 0.174533
0.101000 0.174533
0.202000 0.211996
0.303000 0.251864
0.404000 0.274587
0.505000 0.273819
0.606000 0.252648
0.707000 0.219770
0.808000 0.183256
0.909000 0.148644
1.010000 0.119285
1.111000 0.095828
1.212000 0.077537
1.313000 0.063376
1.414000 0.052329
1.515000 0.043539
1.616000 0.036438
1.717000 0.030521
1.818000 0.025471
1.919000 0.021042
2.020000 0.016998
2.121000 0.013166
2.222000 0.009541
2.323000 0.006207
2.424000 0.003274
2.525000 0.000836
2.626000 -0.001046
2.727000 -0.002356
2.828000 -0.003121
2.929000 -0.003402
3.030000 -0.003287
3.131000 -0.002876
3.232000 -0.002273
3.333000 -0.001574
3.434000 -0.000863
3.535000 -0.000206
3.636000 0.000352
3.737000 0.000783
3.838000 0.001078
3.939000 0.001241
4.040000 0.001287
4.141000 0.001238
4.242000 0.001119
4.343000 0.000956
4.444000 0.000771
4.545000 0.000585
4.646000 0.000412
4.747000 0.000264
4.848000 0.000145
4.949000 0.000058
5.050000 0.000002
5.151000 -0.000028
5.252000 -0.000036
5.353000 -0.000027
5.454000 -0.000008
5.555000 0.000016
5.656000 0.000041
5.757000 0.000065
5.858000 0.000084
5.959000 0.000098
6.060000 0.000107
6.161000 0.000110
6.262000 0.000108
6.363000 0.000103
6.464000 0.000096
6.565000 0.000087
6.666000 0.000078
6.767000 0.000071
6.868000 0.000061
6.969000 -0.000014
7.070000 -0.000099
7.171000 -0.000130
7.272000 -0.000090
7.373000 -0.000020
7.474000 0.000062
7.575000 0.000174
7.676000 0.000281
7.777000 0.000356
7.878000 0.000388
7.979000 0.000377
8.080000 0.000330
8.181000 0.000258
8.282000 0.000173
8.383000 0.000086
8.484000 0.000005
8.585000 -0.000062
8.686000 -0.000114
8.787000 -0.000147
8.888000 -0.000164
8.989000 -0.000166
9.090000 -0.000155
9.191000 -0.000136
9.292000 -0.000112
9.393000 -0.000086
9.494000 -0.000060
9.595000 -0.000036
9.696000 -0.000015
9.797000 0.000002
9.898000 0.000015
9.999000 0.000025


==> Figures/Quadcopter_trajectory/trajectory/x_out_7.dat <==
0.000000 -0.174533
0.101000 -0.174533
0.202000 -0.205249
0.303000 -0.237570
0.404000 -0.256722
0.505000 -0.258738
0.606000 -0.246042
0.707000 -0.223675
0.808000 -0.196806
0.909000 -0.169554
1.010000 -0.144519
1.111000 -0.122888
1.212000 -0.104812
1.313000 -0.089883
1.414000 -0.077611
1.515000 -0.067350
1.616000 -0.058679
1.717000 -0.051157
1.818000 -0.044499
1.919000 -0.038447
2.020000 -0.032687
2.121000 -0.027110
2.222000 -0.021767
2.323000 -0.016787
2.424000 -0.012306
2.525000 -0.008434
2.626000 -0.005236
2.727000 -0.002727
2.828000 -0.000876
2.929000 0.000382
3.030000 0.001137
3.131000 0.001490
3.232000 0.001544
3.333000 0.001393
3.434000 0.001120
3.535000 0.000793
3.636000 0.000463
3.737000 0.000164
3.838000 -0.000082
3.939000 -0.000265
4.040000 -0.000385
4.141000 -0.000446
4.242000 -0.000458
4.343000 -0.000433
4.444000 -0.000380
4.545000 -0.000310
4.646000 -0.000233
4.747000 -0.000155
4.848000 -0.000081
4.949000 -0.000016
5.050000 0.000040
5.151000 0.000084
5.252000 0.000118
5.353000 0.000143
5.454000 0.000159
5.555000 0.000169
5.656000 0.000173
5.757000 0.000173
5.858000 0.000170
5.959000 0.000166
6.060000 0.000162
6.161000 0.000157
6.262000 0.000153
6.363000 0.000149
6.464000 0.000146
6.565000 0.000143
6.666000 0.000141
6.767000 0.000133
6.868000 -0.000025
6.969000 -0.000639
7.070000 -0.001398
7.171000 -0.001961
7.272000 -0.002140
7.373000 -0.002024
7.474000 -0.001661
7.575000 -0.000976
7.676000 -0.000185
7.777000 0.000565
7.878000 0.001183
7.979000 0.001619
8.080000 0.001864
8.181000 0.001930
8.282000 0.001848
8.383000 0.001657
8.484000 0.001397
8.585000 0.001106
8.686000 0.000816
8.787000 0.000551
8.888000 0.000327
8.989000 0.000153
9.090000 0.000030
9.191000 -0.000045
9.292000 -0.000077
9.393000 -0.000077
9.494000 -0.000054
9.595000 -0.000016
9.696000 0.000027
9.797000 0.000071
9.898000 0.000109
9.999000 0.000139


==> Figures/Quadcopter_trajectory/trajectory/x_out_8.dat <==
0.000000 0.087266
0.101000 0.087266
0.202000 0.083074
0.303000 0.077428
0.404000 0.072870
0.505000 0.071431
0.606000 0.073673
0.707000 0.078623
0.808000 0.084700
0.909000 0.090561
1.010000 0.095434
1.111000 0.099085
1.212000 0.101635
1.313000 0.103305
1.414000 0.104307
1.515000 0.104810
1.616000 0.104931
1.717000 0.104748
1.818000 0.104321
1.919000 0.103693
2.020000 0.102892
2.121000 0.101942
2.222000 0.100861
2.323000 0.099666
2.424000 0.098369
2.525000 0.096984
2.626000 0.095519
2.727000 0.093986
2.828000 0.092389
2.929000 0.090738
3.030000 0.089036
3.131000 0.087290
3.232000 0.085506
3.333000 0.083687
3.434000 0.081839
3.535000 0.079967
3.636000 0.078075
3.737000 0.076168
3.838000 0.074249
3.939000 0.072323
4.040000 0.070393
4.141000 0.068461
4.242000 0.066532
4.343000 0.064607
4.444000 0.062689
4.545000 0.060780
4.646000 0.058882
4.747000 0.056996
4.848000 0.055124
4.949000 0.053267
5.050000 0.051426
5.151000 0.049602
5.252000 0.047795
5.353000 0.046007
5.454000 0.044238
5.555000 0.042488
5.656000 0.040758
5.757000 0.039048
5.858000 0.037358
5.959000 0.035688
6.060000 0.034038
6.161000 0.032409
6.262000 0.030800
6.363000 0.029212
6.464000 0.027643
6.565000 0.026095
6.666000 0.024566
6.767000 0.023056
6.868000 0.021566
6.969000 0.020094
7.070000 0.018640
7.171000 0.017205
7.272000 0.015787
7.373000 0.014386
7.474000 0.013002
7.575000 0.011634
7.676000 0.010281
7.777000 0.008944
7.878000 0.007621
7.979000 0.006312
8.080000 0.005017
8.181000 0.003735
8.282000 0.002465
8.383000 0.001206
8.484000 -0.000041
8.585000 -0.001277
8.686000 -0.002503
8.787000 -0.003720
8.888000 -0.004928
8.989000 -0.006127
9.090000 -0.007319
9.191000 -0.008504
9.292000 -0.009682
9.393000 -0.010854
9.494000 -0.012020
9.595000 -0.013182
9.696000 -0.014339
9.797000 -0.015493
9.898000 -0.016644
9.999000 -0.017792

